A Deep Generative Model for Molecule Optimization via One Fragment Modification

Molecule optimization is a critical step in drug development to improve desired properties of drug candidates through chemical modification. We developed a novel deep generative model Modof over molecular graphs for molecule optimization. Modof modifies a given molecule through the prediction of a single site of disconnection at the molecule and the removal and/or addition of fragments at that site. A pipeline of multiple, identical Modof models is implemented into Modof-pipe to modify an input molecule at multiple disconnection sites. Here we show that Modof-pipe is able to retain major molecular scaffolds, allow controls over intermediate optimization steps and better constrain molecule similarities. Modof-pipe outperforms the state-of-the-art methods on benchmark datasets: without molecular similarity constraints, Modof-pipe achieves 81.2% improvement in octanol-water partition coefficient penalized by synthetic accessibility and ring size; and 51.2%, 25.6% and 9.2% improvement if the optimized molecules are at least 0.2, 0.4 and 0.6 similar to those before optimization, respectively. Modof-pipe is further enhanced into Modof-pipem to allow modifying one molecule to multiple optimized ones. Modof-pipem achieves additional performance improvement as at least 17.8% better than Modof-pipe.

==> plot/add.txt <==
0 1518
1 8671
2 20052
3 21800
4 15053
5 3483
6 1719
7 1053
8 835
9 335
10 61
11 31
12 8
13 4
16 1


==> plot/add_percent.txt <==
0 2.03420
1 11.61959
2 26.87071
3 29.21312
4 20.17179
5 4.66740
6 2.30355
7 1.41107
8 1.11894
9 0.44892
10 0.08174
11 0.04154
12 0.01072
13 0.00536
16 0.00134


==> plot/cp_percent.txt <==
1 74.62211
2 21.21837
3 3.58732
4 0.49582
5 0.05226
6 0.00268
7 0.02144 # original 0 0.02144



==> plot/plot_stats/SA.txt <==
0.0000 0.0000
0.0000 0.0000
0.0000 0.0000
0.0000 0.0000
0.0000 0.0000
0.5000 0.1250
3.2500 0.2500
16.2500 5.8750
44.2500 29.3750
28.6250 39.2500
7.0000 22.1250
0.1250 3.0000
0.0000 0.0000
0.0000 0.0000
0.0000 0.0000
0.0000 0.0000
0.0000 0.0000
0.0000 0.0000


==> plot/plot_stats/SA_cycle.txt <==
0.5000 0.3750
0.0000 0.0000
0.1250 0.0000
0.8750 0.1250
1.0000 0.6250
2.6250 1.3750
3.0000 0.7500
10.7500 3.7500
37.7500 23.5000
33.8750 39.2500
9.1250 25.2500
0.3750 5.0000
0.0000 0.0000
0.0000 0.0000
0.0000 0.0000
0.0000 0.0000
0.0000 0.0000
0.0000 0.0000


==> plot/plot_stats/logp.txt <==
0.0000 0.0000
0.0000 0.0000
0.0000 0.0000
0.0000 0.0000
0.0000 0.0000
0.2500 0.0000
2.1250 0.1250
16.8750 0.1250
48.3750 0.6250
32.0000 1.6250
0.3750 5.0000
0.0000 16.3750
0.0000 29.2500
0.0000 30.0000
0.0000 12.8750
0.0000 3.3750
0.0000 0.3750
0.0000 0.2500


==> plot/plot_stats/plogp.txt <==
0.2500 0.0000
0.8750 0.0000
1.0000 0.0000
2.5000 0.2500
4.3750 0.3750
6.5000 0.6250
14.3750 0.3750
33.1250 0.8750
34.1250 1.6250
2.7500 3.8750
0.0000 10.8750
0.0000 21.0000
0.0000 25.8750
0.0000 20.7500
0.0000 10.0000
0.0000 2.5000
0.0000 0.6250
0.0000 0.3750


==> plot/plot_stats/tmp/SA.txt <==
0 0
0 0
0.5 0.13
0.5 0
2.75 0.25
5.75 1.87
10.5 4
17.75 9.25
26.5 20.13
18.62 21.25
10 18
4.62 12.88
2.38 9.25
0.13 2.62
0 0.37
0 0
0 0


==> plot/plot_stats/tmp/SA_cycle.txt <==
0 0
0 0
1.5 0.5
1.12 0.88
1 0.37
2 0.37
3.12 1.38
7.62 2.38
15.62 5.75
22.13 17.75
22.25 20.37
11.63 18.88
5.5 15
3.62 10.25
0.37 4.25
0 0.75
0 0


==> plot/plot_stats/tmp/SA_cycle_x.txt <==
-5.0 -4.5 0.0150
-4.5 -4.0 0.0112
-4.0 -3.5 0.0100
-3.5 -3.0 0.0200
-3.0 -2.5 0.0312
-2.5 -2.0 0.0762
-2.0 -1.5 0.1562
-1.5 -1.0 0.2213
-1.0 -0.5 0.2225
-0.5 0.0 0.1163
0.0 0.5 0.0550
0.5 1.0 0.0362
1.0 1.5 0.0037
1.5 2.0 0.0000
2.0 2.5 0.0000


==> plot/plot_stats/tmp/SA_cycle_y.txt <==
-5.0 -4.5 0.0050
-4.5 -4.0 0.0088
-4.0 -3.5 0.0037
-3.5 -3.0 0.0037
-3.0 -2.5 0.0138
-2.5 -2.0 0.0238
-2.0 -1.5 0.0575
-1.5 -1.0 0.1775
-1.0 -0.5 0.2037
-0.5 0.0 0.1888
0.0 0.5 0.1500
0.5 1.0 0.1025
1.0 1.5 0.0425
1.5 2.0 0.0075
2.0 2.5 0.0000


==> plot/plot_stats/tmp/SA_x.txt <==
-5.0 -4.5 0.0000
-4.5 -4.0 0.0050
-4.0 -3.5 0.0050
-3.5 -3.0 0.0275
-3.0 -2.5 0.0575
-2.5 -2.0 0.1050
-2.0 -1.5 0.1775
-1.5 -1.0 0.2650
-1.0 -0.5 0.1862
-0.5 0.0 0.1000
0.0 0.5 0.0462
0.5 1.0 0.0238
1.0 1.5 0.0013
1.5 2.0 0.0000
2.0 2.5 0.0000


==> plot/plot_stats/tmp/SA_y.txt <==
-5.0 -4.5 0.0000
-4.5 -4.0 0.0013
-4.0 -3.5 0.0000
-3.5 -3.0 0.0025
-3.0 -2.5 0.0187
-2.5 -2.0 0.0400
-2.0 -1.5 0.0925
-1.5 -1.0 0.2013
-1.0 -0.5 0.2125
-0.5 0.0 0.1800
0.0 0.5 0.1288
0.5 1.0 0.0925
1.0 1.5 0.0262
1.5 2.0 0.0037
2.0 2.5 0.0000


==> plot/plot_stats/tmp/logp0.4.txt <==
0.25 0
2.13 0.13
16.88 0.13
48.38 0.63
32 1.63
0.37 5
0 16.38
0 29.25
0 30
0 12.88
0 3.38
0 0.37
0 0.25


==> plot/plot_stats/tmp/logp04_x.txt <==
-5 -4 0.0025
-4 -3 0.0213
-3 -2 0.1688
-2 -1 0.4838
-1 0 0.3200
0 1 0.0037
1 2 0.0000
2 3 0.0000
3 4 0.0000
4 5 0.0000
5 6 0.0000
6 7 0.0000
7 8 0.0000


==> plot/plot_stats/tmp/logp04_y.txt <==
-5 -4 0.0000
-4 -3 0.0013
-3 -2 0.0013
-2 -1 0.0063
-1 0 0.0163
0 1 0.0500
1 2 0.1638
2 3 0.2925
3 4 0.3000
4 5 0.1288
5 6 0.0338
6 7 0.0037
7 8 0.0025


==> plot/plot_stats/tmp/plogp0.4.txt <==
0.88 0
1 0
2.5 0.25
4.37 0.37
6.5 0.63
14.37 0.37
33.12 0.88
34.12 1.63
2.75 3.87
0 10.87
0 21
0 25.87
0 20.75
0 10
0 2.5
0 0.63
0 0.37


==> plot/plot_stats/tmp/plogp04_x.txt <==
-9 -8 0.0088
-8 -7 0.0100
-7 -6 0.0250
-6 -5 0.0437
-5 -4 0.0650
-4 -3 0.1437
-3 -2 0.3312
-2 -1 0.3412
-1 0 0.0275
0 1 0.0000
1 2 0.0000
2 3 0.0000
3 4 0.0000
4 5 0.0000
5 6 0.0000
6 7 0.0000
7 8 0.0000


==> plot/plot_stats/tmp/plogp04_x2.txt <==
-9 0.88
-8 1
-7 2.5
-6 4.37
-5 6.5
-4 14.37
-3 33.12
-2 34.12
-1 2.75
0 0
1 0
2 0
3 0
4 0
5 0
6 0
7 0


==> plot/plot_stats/tmp/plogp04_y.txt <==
-9 -8 0.0000
-8 -7 0.0000
-7 -6 0.0025
-6 -5 0.0037
-5 -4 0.0063
-4 -3 0.0037
-3 -2 0.0088
-2 -1 0.0163
-1 0 0.0387
0 1 0.1087
1 2 0.2100
2 3 0.2587
3 4 0.2075
4 5 0.1000
5 6 0.0250
6 7 0.0063
7 8 0.0037


==> plot/rm.txt <==
0 26951
1 16720
2 9622
3 7824
4 7115
5 3171
6 1768
7 864
8 380
9 133
10 51
11 14
12 6
13 2
15 2
16 1


==> plot/rm_percent.txt <==
0 36.11573
1 22.40566
2 12.89398
3 10.48456
4 9.53447
5 4.24930
6 2.36921
7 1.15780
8 0.50922
9 0.17823
10 0.06834
11 0.01876
12 0.00804
13 0.00268
15 0.00268
16 0.00134


==> plot/tmp2/SA04_x.txt <==
0.1615
-1.7270
-3.8364
-1.3568
-0.1582
-2.2627
-1.4613
-2.0088
-2.4889
0.6084
-2.2046
-3.2635
-2.3495
-2.8016
-2.2308
-1.8933
-1.1007
-1.0811
-2.3757
-1.1835
-2.8226
-1.7639
-1.1111
-2.5901
-1.6988
1.1325
-0.9061
-4.0120
-0.0394
-2.0239
0.0608
0.1004
-1.6507
-0.3282
-1.8469
-0.5748
-2.4264
-1.1236
-0.2712
-1.8039
-1.5570
-0.9496
-1.2180
-0.8133
-1.0610
0.3224
-2.2618
-1.1993
-1.8452
-2.1034
-0.5435
-0.4502
-0.8737
-2.0770
-2.1882
-1.8547
-2.1767
-0.7222
-0.0400
0.1941
-1.8705
-1.2185
-0.6922
-3.3448
-0.8410
-1.7659
0.6235
-1.8202
-0.7659
-1.4642
-0.4449
-0.8983
-1.5087
-0.5829
-1.5449
-1.9703
-1.2007
-2.3366
-1.3123
-0.8634
-1.8648
-0.1320
-1.7863
-1.3185
-1.4258
-2.2381
-1.0061
-0.9509
-1.7313
-2.0664
-1.6128
-0.9748
-0.7728
-2.8579
-2.1775
-0.7311
-0.9379
-1.6718
-2.8843
-0.8910
-1.7320
-0.8101
-0.8608
-1.6552
-2.0892
-0.5018
-1.1225
-1.7019
-3.4988
0.5137
-1.6979
-1.0548
-1.2947
-1.2967
-1.5896
-0.5836
-0.8501
0.3984
-0.2518
-1.2281
-1.5969
-1.9807
-1.0335
-1.6304
-2.9359
-0.0173
-1.9799
-1.1480
-1.8909
-1.5126
-2.1388
-1.9896
-2.2291
-0.9111
-2.9573
-1.8836
-2.4801
-0.9799
-1.2004
-2.0589
-0.9201
-3.0918
-1.0467
0.8030
-1.2512
-3.0985
-0.0888
-1.0619
-0.7945
-1.3454
-1.1074
-0.5076
-1.1787
-1.8087
-1.0340
0.2355
-1.0037
-0.4017
-1.0593
-0.1756
0.0235
-1.4254
-0.7326
-0.8415
-0.7302
-1.8339
-1.3954
-4.0894
-1.0632
-0.5642
-1.2189
-1.6735
-0.7935
-1.1610
-1.7386
-2.6018
-1.3650
-1.3365
-1.7670
-0.2137
-0.6498
-0.9873
-2.3679
-0.9873
-1.9383
-2.6763
-2.0280
-1.8859
-0.5814
0.3733
-1.8145
-0.2302
0.3587
-0.8758
-1.0994
-1.3504
-1.8480
0.2484
-2.2282
-1.8224
-2.5125
-2.0251
-1.8492
-0.8785
0.3855
-1.8059
-0.6049
-0.8332
-2.0481
-1.1116
-0.3565
-2.4122
-2.0270
-1.1105
-2.8211
-1.0899
-1.5373
-0.8021
-0.9189
-3.4236
-1.5071
-1.2568
-1.5638
-0.6024
-1.0986
-1.9028
-1.9855
-1.6540
-0.6535
-0.8117
-0.5434
-1.9275
-1.8257
-1.2450
-1.5612
0.3527
-1.1137
-0.8353
-1.2768
-0.4182
-0.5520
-1.5084
-0.0705
-3.1071
-1.4454
-1.7359
-1.7682
-1.5116
-1.4321
-1.2860
-0.9673
-1.7274
-4.4354
-3.2862
-1.1300
-2.9042
-1.3967
-0.8092
-1.1687
-1.9319
-1.9184
-2.0788
-2.7265
-1.0666
0.0652
-0.9851
-0.6627
-1.0459
-1.1624
-0.2098
-1.7872
-1.5596
-1.3099
-0.0719
-1.1111
-1.4244
-2.5554
-0.3105
-0.1347
-1.3926
-1.2120
-0.9792
0.5880
-1.3369
-4.4853
-0.1161
-2.0198
-1.0928
-1.2843
-1.9886
-1.7083
-1.2777
-2.6567
-1.6334
-2.6068
-2.0037
-0.8324
0.6951
-0.6946
-0.9981
-2.4920
-0.7552
-2.2011
-2.1766
-1.2027
-1.1218
-1.1999
-0.3688
-1.3791
-1.0484
-0.0438
-1.5920
-1.2481
-1.6297
-0.4125
-0.9142
-0.9982
-0.5344
-1.4770
-1.1604
-2.8204
-0.8765
-1.0316
-0.5454
-2.0664
0.0671
0.7274
-1.0053
-1.6169
-2.4697
-1.5322
-1.8351
-2.1896
-2.1162
-1.2304
-1.1037
-1.6422
-2.0762
0.0284
-0.8930
-2.5221
-0.3548
-0.2212
-1.1908
0.0248
-0.2345
-2.9569
-0.8464
-2.6475
-1.8564
-2.6363
-1.9613
-2.8580
-1.0895
-1.3320
-2.8944
-1.2083
-0.2557
0.0073
-0.7314
-1.3397
-1.0567
-0.9609
-1.1407
-2.0639
-0.8267
-0.5378
-0.9577
-1.4721
0.1785
-0.8730
-0.2329
-3.4413
0.5324
-1.0447
-0.6619
0.3127
-1.0079
-1.2150
-1.0404
0.0646
-1.4853
-0.5079
-0.4695
-1.2507
0.1890
-1.9195
-0.2852
-2.3686
-1.0643
-1.4233
-2.1461
-0.9177
-2.6065
-2.4683
-0.6771
-0.1132
-1.2456
-2.5170
-1.4342
-0.4231
-0.7909
-1.3052
-0.4094
-1.6079
-1.2766
-1.1957
-0.5937
-0.3033
-2.1382
-0.1167
-1.3336
-0.7158
-0.5710
-1.4346
-3.5258
-3.4714
-0.5577
-0.1618
-1.5222
-2.5823
-2.0850
-1.1465
-1.4988
-0.8801
-1.2448
-1.1707
-1.8286
-1.8511
-2.3576
-1.1233
-0.7128
0.7954
-2.5172
-0.6966
-0.9171
-1.8017
-0.7260
-0.4014
-0.3985
-0.9789
-0.9904
-1.4620
-1.7480
-2.5075
-1.6828
-0.1067
-0.2400
-1.2173
-1.9110
-1.2580
-1.2333
-0.7189
-2.8091
-1.2647
-2.3813
-1.2677
-0.4398
-1.4771
-1.6156
-1.0884
-0.4546
0.5428
-0.5182
-2.5596
-2.3809
0.4183
-0.2264
-0.4676
-1.6701
-1.9792
-1.3562
-1.7307
-0.1924
-1.2887
-2.6599
-0.9187
-2.4971
0.1066
-3.8163
-2.1105
-3.4868
-0.2084
-1.3613
-0.3154
-1.1616
-1.5211
-2.2042
-0.1133
0.7457
-1.3940
-1.2341
-0.4607
-2.2465
-0.1257
-0.8912
-1.7356
-1.4169
0.9358
-1.8384
-1.1143
-2.2791
-1.1420
-2.4461
-0.3912
-1.2796
-2.1219
-3.3863
0.7974
-2.2169
-1.7595
-0.6868
-2.5202
-0.7974
-1.6284
-1.0617
-1.2393
-0.2474
-0.1042
-0.5897
-1.8192
-1.4193
-1.9229
-2.9194
-1.7090
-1.0948
-0.7324
0.5361
-0.5912
-1.1115
-2.1092
-0.7030
-1.5990
-1.9954
-2.7966
-1.7326
-0.4402
-1.6330
-2.5682
-1.4173
-1.4896
0.3917
-1.2280
-2.0432
-1.1492
-0.5378
-1.0509
-0.9447
-1.3519
-1.0492
-1.6063
-0.7287
-1.5142
-1.9973
-2.3035
-1.3575
-1.3423
-3.1672
-0.7544
-0.2779
-2.1970
-1.4905
-2.9402
-0.1692
-1.1146
-0.2914
-1.8486
-0.2776
-0.6267
-0.8119
-2.1552
-1.6303
-2.7151
-1.4527
-1.0151
-1.8333
-0.9890
-0.2024
-1.2186
-0.4733
-1.4491
-0.9711
-1.2710
-0.8554
0.4756
-1.2752
-0.1335
-1.9882
-1.3366
-2.9908
-0.8014
-0.9480
-1.6161
-1.0514
-2.0968
-0.5587
-1.9400
-0.8408
-1.2532
-1.5645
-1.7613
-0.7660
-1.3784
0.1623
-0.5489
-3.3401
-1.5525
-0.8799
-1.4696
-0.4404
-1.2500
-3.7221
-1.2230
-1.4159
-1.2509
-1.6327
0.0353
-3.2162
-0.7188
-2.1420
0.5163
-1.2309
-1.2677
-1.3859
-0.4395
-0.9745
-2.0157
-0.4467
-1.0939
0.3521
-1.5371
0.7332
-1.2324
-0.7265
-0.5292
0.2464
-1.4931
-1.2431
-0.7517
-0.7195
-2.3490
-1.0489
-1.3227
-1.3798
-1.7304
-0.0707
-0.7637
-2.0647
-1.5179
-1.8844
-0.3604
-1.6659
-1.2796
-0.9674
-0.8354
0.3899
-0.4978
-1.9837
0.6508
-0.3932
-1.1120
-1.5392
-1.5572
-0.6243
-0.8430
-0.5510
0.1058
-1.0320
-2.2543
-2.2502
-1.1403
-0.9686
-1.7150
-1.1260
-1.2711
-1.2675
-1.2397
-0.3182
-0.1780
-1.2148
-1.9495
-1.5335
-0.6957
-1.0728
-2.0991
0.1733
-0.9718
-0.6037
-2.5847
0.2011
-1.5965
-3.2323
-0.8755
-1.1043
-1.4487
-0.5439
-2.0795
-0.6650
-0.4513
-1.4893
-0.8756
-0.9092
-2.0083
0.4222
-2.3084
-0.9293
-1.8775
-1.3682
-1.3166
0.9969
-1.3852
-1.4415
-2.1172
-1.4427
-1.6471
-1.5018
-1.8752
-1.0263
-2.3971
-1.4924
-0.7046
-2.0848
-1.1990
-1.0340
-1.5951
-3.3902
-1.4168
-0.5157
-1.6473
-0.6997
-1.1607
-2.1861
0.6018
-0.7227
-1.0406
-1.4388
-2.7983
-0.5779
-0.0863
-1.2073
-2.0846
-3.3133
-2.3827
-1.1611
-1.6912
-1.5793
-0.4198
-1.2317
-1.5071
-0.4873
-1.6303
-0.6855
-3.3448
-1.3320
-1.2169
-3.0300
-1.1048
-0.3235
-1.3296
-0.0837
-1.3434
-0.8766
-2.6599
-1.8079
-0.8677
-0.8938
-0.7383
-2.6411
-3.2707
-2.2570
-1.1927
-2.5272
-1.5576
-2.8926
-1.3364
-2.1305
-1.2863
-3.0254
-1.7613
-1.2204
-1.0627
-1.0549
-1.2311
-0.7316
-0.6079
-0.9907
-1.9578
-2.3924
-2.8364
0.3712
-2.6748
-0.2756
-1.0630
-2.1513
-1.3503
-1.9364
-1.7078
0.3744
-1.1859
-1.8781


==> plot/tmp2/SA04_y.txt <==
-0.5469
-1.4073
-1.1252
0.1216
0.0246
-1.1675
0.3505
-1.0621
-2.7049
0.7166
-1.3824
-2.0075
-1.0723
-1.3039
-2.0551
-1.1188
-0.2057
-0.7910
-1.7512
-0.6027
-2.0094
-1.2572
-0.5991
-1.2014
-0.6786
0.5180
-0.9378
-2.0714
0.1045
-1.3978
-0.1989
-0.1205
-0.9540
0.8885
-1.2700
-0.1760
-1.9162
-1.1165
0.2322
-1.7297
-1.1604
-0.7260
-1.3267
-0.4088
0.0779
-0.1855
-1.3473
-1.4695
-1.4880
-1.2796
0.9215
-0.3923
-1.2359
-0.0504
-1.2059
-0.9269
-2.8868
0.9683
0.4157
-0.3296
-1.2349
-1.5811
0.4419
-0.5588
1.4166
-1.4833
0.7056
0.0655
0.2228
0.4605
-0.9144
-1.2226
-1.2146
-0.2588
-0.8207
-0.6845
-0.7283
-0.6277
-1.1099
-0.4815
-0.9561
-0.1101
-0.9574
-0.9940
-1.2909
-2.3717
-0.4340
-0.9160
-1.5030
-1.5562
-0.1781
-0.9302
0.6592
-1.6578
-1.4507
-0.4405
1.1112
-1.4744
-2.4205
-0.6585
-1.7367
0.7148
-0.5704
-1.2570
-0.5654
-0.0669
-0.0188
-0.8525
-1.7675
0.2366
-0.8103
-0.4085
-0.2096
0.8626
0.6599
-0.1361
0.8144
-0.0726
-0.1915
-0.0785
-1.2792
-0.4502
-0.3090
-0.3817
-0.9840
0.1341
-0.9604
-2.0636
-1.4452
-1.3076
-2.3155
-1.7279
0.4642
-0.8215
-0.5133
-1.3412
-2.8534
-0.8820
-0.5204
-2.6201
-0.7991
-0.6485
-0.1011
0.7492
-0.9812
-1.8837
1.0597
-0.6852
-0.8296
-2.0712
0.1255
0.0073
-1.1797
-1.5393
-0.5643
1.2549
0.7211
0.7280
1.7586
-0.3630
0.7830
-1.2449
-0.4636
0.0164
-0.6810
-0.6690
-0.1903
-4.0894
0.2559
-0.3446
-1.2551
-1.3747
0.6056
-1.0165
-0.3835
-2.7922
-0.0664
-1.2346
-1.5085
0.0377
-0.5954
-0.8068
-1.4570
-0.1364
-1.6911
-0.0474
-1.0986
-1.1960
-0.3875
0.2357
-0.0774
-0.3758
-0.1002
-0.7208
-1.0994
-0.8386
-1.4769
0.2473
-1.6322
-1.6027
-1.5179
-1.3358
-1.3849
-0.3132
0.1626
-1.0559
0.7909
-0.3764
-0.9643
1.1838
0.0987
-1.1596
-1.4782
-0.8911
-1.3483
-0.7161
-0.1962
-0.5615
-0.7792
-1.9508
-1.4912
-1.4911
-0.8982
-0.5101
-0.6069
0.1981
-1.2609
-1.1466
-0.8722
1.2527
-0.1548
-1.3636
-1.4115
-0.9564
-1.1472
0.5020
-0.8645
-0.7178
0.7017
0.0552
-0.4893
0.6470
0.7408
-1.1749
-2.4686
-1.5255
-1.6349
-1.1865
-1.2696
-0.5463
-0.2835
-1.2563
-2.8856
-1.8046
0.8031
-1.1511
0.1884
-0.9477
0.0182
-1.8741
-0.9309
-1.8908
-0.8081
0.0627
0.5086
0.9106
-0.6627
-0.4461
-0.6763
-0.2444
0.4423
-1.6527
-0.9371
0.2856
1.5147
-1.2209
-2.4008
0.8734
-0.3599
-0.5663
-0.8733
-0.2122
1.0840
0.6009
-2.0360
-0.1495
-0.7405
-0.9149
0.1366
-1.5035
0.6516
-0.2228
-2.4583
-1.4899
-1.5692
-1.0306
0.3382
0.7387
-0.3467
-1.2838
-1.3574
-0.2036
-0.5454
-1.5599
-0.9193
-1.3507
-1.0677
0.1450
0.5547
-1.0484
-0.5728
-1.5010
1.3967
0.5495
-0.3142
0.6480
0.9199
-0.3784
0.1757
-0.8914
1.1023
0.9765
-1.1869
-0.2102
0.2269
0.1152
0.7904
-0.1689
-1.8830
-2.3330
-1.1408
-0.3800
-1.6670
-1.1659
-1.7501
-0.8116
-0.7709
-1.8073
-0.2234
-0.7592
-2.1296
-0.0962
-0.0508
-0.6541
0.8942
0.2599
-2.5403
-0.7394
-1.0729
-1.4431
-1.3484
-1.3384
-0.9894
0.7313
-1.5444
-2.6800
-1.0916
0.3068
0.0907
0.3143
-0.9256
-0.2382
0.5542
-1.0529
-1.4570
-1.0760
0.7968
0.3543
-0.1984
-0.1120
0.4395
-0.0993
-2.1801
0.0564
0.3923
-0.0608
-0.1574
0.9956
-1.1245
-1.0404
0.5039
-1.4898
0.4740
0.1321
-0.6191
-0.0124
-0.4010
0.4116
-1.6831
-0.8428
-0.8538
-2.9287
-0.1362
-1.5154
-1.5369
-0.2664
-0.1837
-1.9394
-0.6395
-0.8790
-0.2970
-0.7946
-1.3421
-0.4934
0.4673
-0.9560
0.7327
-0.3318
1.0482
-0.8554
0.3452
-1.1363
-0.0222
-0.4454
-0.4851
-1.7559
-1.8144
-0.4162
-0.1542
-1.0668
-2.0294
-1.8582
-0.9375
-0.8994
-0.9874
-0.8807
-0.8359
-1.2972
-1.0607
-1.3647
-0.8779
-1.2515
0.2762
-1.6652
-1.3386
-1.1040
-1.3697
-0.2900
-0.5659
-0.5773
0.1205
0.2568
-1.2551
-0.8282
-2.2371
-1.8159
0.7207
-0.0161
-0.2351
-1.5702
0.0813
-1.1601
-0.5322
-2.8091
-0.1605
-2.3209
0.5300
0.1094
-1.2830
-0.4011
0.0889
-0.4490
0.1929
-0.2006
-1.0737
-1.6080
0.7363
0.9127
-0.4109
-1.1857
-2.2688
-0.2484
-0.3621
0.9517
-1.0284
-0.9367
-0.8729
-0.7583
0.0309
-2.3342
-1.0951
-1.7830
-0.5936
0.1433
0.2277
-0.6028
0.7079
-1.6085
-0.0965
0.6426
-1.2972
-0.7164
0.0337
-0.6996
-0.4396
-1.1685
-0.6773
-0.2338
0.5911
-1.1663
-0.9662
-1.7580
-1.4030
-2.0181
-0.2835
-0.8910
-2.2260
-2.7202
0.4014
-1.4396
-0.6470
0.0813
-2.7076
0.4146
-0.4319
-0.7722
-0.7555
-0.2791
0.7223
-0.4447
-1.5346
1.1805
-1.3790
-2.3392
-1.3767
-0.1234
0.5174
0.7607
-1.0913
-1.0967
-1.0249
-0.0171
-1.5350
-1.5810
-1.2123
-1.3334
-0.3099
-0.8150
-1.4285
-0.5037
1.2077
-0.2268
-0.9290
-0.4428
0.1647
-1.1164
0.8222
-0.5676
-1.4444
0.4181
0.0608
0.2345
-1.1889
-0.9234
-1.4148
0.9781
-0.5710
-2.6006
0.5797
-0.5005
0.2398
-1.2658
0.7066
0.2826
-0.6923
1.3227
-1.4256
-0.2472
0.2020
0.2709
-1.6055
1.3016
-1.1370
-0.8572
-0.6593
0.7238
-0.0947
-0.0716
0.9123
-0.6533
0.9560
0.7407
0.7784
-1.1944
-0.1560
-1.4279
-0.5355
-1.5926
-1.3152
-1.9125
0.7356
-0.6832
-1.0855
-0.9136
-0.5261
-0.5963
0.1808
-0.3161
-0.4097
-0.5711
-0.7425
-0.8469
-0.9685
1.3034
-1.4000
-3.1075
-1.7272
-1.0220
-2.3395
-0.2025
1.3943
-1.9917
-0.6528
-1.0527
-0.9801
0.8106
-0.5774
-2.0681
-0.5332
-0.6913
0.0246
-0.9521
-0.6424
-1.2779
-0.7257
-1.7473
-1.4976
-0.0397
-0.0094
0.8624
-1.5308
0.4575
-0.4313
-0.2380
-0.2241
-0.1627
0.3379
-1.1409
-1.1031
1.0453
-1.6255
-0.6638
-1.0779
-1.0933
-0.9635
0.1111
0.3743
-1.4055
-2.4286
0.0243
0.1136
-1.2756
0.0986
-0.9608
1.1947
0.0962
-1.8485
-1.4984
1.6754
0.7407
0.0122
0.3434
-0.0936
-0.3465
-0.0455
-0.3999
0.0064
0.9718
-0.9370
-0.9462
-0.7341
-0.3898
-1.5075
-0.6681
-1.6333
0.0689
-1.0792
0.0856
0.3751
-1.1021
-1.4008
-0.9525
-0.6448
-0.6856
-1.2778
-0.8475
-0.4904
-0.1047
-1.5284
0.2095
-1.0374
-0.8183
-0.4551
0.2594
-0.9324
-0.2359
-0.0310
0.9083
-0.4808
-0.9762
-1.1855
-1.6168
-1.4440
0.6172
-1.7440
-0.6418
-1.2176
-0.9208
0.3552
0.7055
-0.2182
-1.6157
-0.9252
0.0218
-1.5341
-1.4077
-0.5679
1.3299
-1.3009
0.0862
-0.2939
-1.3847
-0.4276
-0.4309
-1.4691
-2.4346
-0.6297
-0.3643
-1.3121
-1.2608
1.1826
-1.7425
0.3387
-0.2277
-1.1830
-0.8677
-1.7772
-0.0748
-0.3834
0.1819
-1.3314
-2.1023
-0.7617
-0.9600
0.1154
-1.4632
-0.1929
-0.4167
-0.8783
0.4697
-0.6771
0.2134
-1.8371
-1.1666
-1.6398
-2.4804
-0.5698
-0.3235
-1.2724
0.8205
0.5557
-0.7794
-1.4483
0.2193
-0.9998
0.7561
0.3227
0.1952
-3.2707
-1.2222
-0.4158
-1.6381
-1.0348
-2.5647
-1.0312
-1.9566
0.7874
-2.1984
-0.1634
-0.9834
-0.9411
-0.6023
0.4957
-0.9139
-0.4609
-0.0557
-0.6340
-0.5885
-2.7806
0.7949
-1.6071
-0.2665
0.0314
-1.8895
1.2979
-2.0374
-0.8506
-0.2347
-0.0037
0.1173


==> plot/tmp2/SA_cycle04_x.txt <==
0.3313
-1.5572
-3.6666
-1.187
0.0116
-2.0929
-1.2915
-1.839
-2.3191
0.7782
-2.0348
-3.0937
-5.6759
-2.6318
-2.061
-1.7235
-0.9309
-4.4075
-2.2059
-1.0137
-2.6528
-1.5941
-0.9413
-2.4203
-1.529
1.3023
-0.7363
-3.8422
0.1304
-1.8541
0.2306
0.2702
-1.4809
-0.1584
-1.6771
-0.405
-2.2566
-0.9538
-0.1014
-1.6341
-1.3872
-4.276
-1.0482
-0.6435
-0.8912
0.4922
-2.092
-1.0295
-1.6754
-1.9336
-0.3737
-0.2804
-4.2001
-1.9072
-2.0184
-1.6849
-2.0069
-0.5524
0.1298
0.3639
-1.7007
-1.0487
-0.5224
-3.175
-0.6712
-1.5961
0.7933
-1.6504
-0.5961
-1.2944
-0.2751
-0.7285
-1.3389
-0.4131
-1.3751
-1.8005
-1.0309
-2.1668
-1.1425
-0.6936
-1.695
0.0378
-1.6165
-1.1487
-1.256
-2.0683
-4.3325
-0.7811
-1.5615
-1.8966
-1.443
-0.805
-0.603
-2.6881
-2.0077
-0.5613
-0.7681
-1.502
-2.7145
-0.7212
-1.5622
-0.6403
-0.691
-1.4854
-1.9194
-0.332
-0.9527
-1.5321
-3.329
0.6835
-1.5281
-0.885
-1.1249
-1.1269
-1.4198
-0.4138
-0.6803
0.5682
-0.082
-1.0583
-1.4271
-1.8109
-0.8637
-1.4606
-2.7661
0.1525
-1.8101
-0.9782
-1.7211
-1.3428
-5.4652
-1.8198
-2.0593
-0.7413
-2.7875
-1.7138
-2.3103
-0.8101
-1.0306
-1.8891
-0.7503
-2.922
-0.8769
0.9728
-1.0814
-2.9287
0.081
-0.8921
-0.6247
-1.1756
-0.9376
-0.3378
-1.0089
-1.6389
-0.8642
0.4053
-0.8339
-0.2319
-0.8895
-0.0058
0.1933
-1.2556
-0.5628
-0.6717
-4.0566
-1.6641
-1.2256
-3.9196
-0.8934
-0.3944
-1.0491
-1.5037
-0.6237
-0.9912
-1.5688
-2.432
-1.1952
-1.1667
-1.5972
-0.0439
-0.48
-0.8175
-5.6943
-0.8175
-1.7685
-2.5065
-1.8582
-1.7161
-0.4116
0.5431
-1.6447
-0.0604
0.5285
-0.706
-0.9296
-1.1806
-1.6782
0.4182
-2.0584
-1.6526
-5.8389
-1.8553
-1.6794
-0.7087
0.5553
-1.6361
-0.4351
-0.6634
-1.8783
-4.438
-0.1867
-2.2424
-1.8572
-0.9407
-2.6513
-0.9201
-1.3675
-0.6323
-0.7491
-3.2538
-1.3373
-1.087
-1.394
-0.4326
-0.9288
-1.733
-1.8157
-1.4842
-3.9799
-0.6419
-0.3736
-1.7577
-1.6559
-1.0752
-1.3914
0.5225
-0.9439
-0.6655
-1.107
-0.2484
-0.3822
-1.3386
0.0993
-2.9373
-4.7718
-1.5661
-1.5984
-1.3418
-1.2623
-1.1162
-0.7975
-1.5576
-4.2656
-3.1164
-0.9602
-2.7344
-4.7231
-0.6394
-0.9989
-1.7621
-1.7486
-1.909
-2.5567
-0.8968
0.235
-4.3115
-0.4929
-0.8761
-0.9926
-0.04
-1.6174
-1.3898
-1.1401
0.0979
-0.9413
-1.2546
-2.3856
-0.1407
0.0351
-1.2228
-4.5384
-0.8094
0.7578
-1.1671
-4.3155
0.0537
-1.85
-0.923
-1.1145
-1.8188
-1.5385
-1.1079
-2.4869
-1.4636
-2.437
-1.8339
-0.6626
0.8649
-0.5248
-0.8283
-2.3222
-0.5854
-2.0313
-2.0068
-1.0329
-0.952
-1.0301
-0.199
-1.2093
-0.8786
0.126
-1.4222
-1.0783
-1.4599
-0.2427
-0.7444
-0.8284
-0.3646
-1.3072
-0.9906
-2.6506
-0.7067
-0.8618
-0.3756
-1.8966
0.2369
0.8972
-0.8355
-1.4471
-2.2999
-1.3624
-1.6653
-2.0198
-1.9464
-1.0606
-0.9339
-1.4724
-1.9064
0.1982
-0.7232
-2.3523
-0.185
-0.0514
-1.021
0.1946
-0.0647
-6.2833
-0.6766
-2.4777
-1.6866
-2.4665
-1.7915
-2.6882
-0.9197
-1.1622
-6.2208
-1.0385
-0.0859
0.1771
-0.5616
-1.1699
-0.8869
-0.7911
-0.9709
-1.8941
-0.6569
-0.368
-0.7879
-1.3023
0.3483
-0.7032
-0.0631
-3.2715
0.7022
-0.8749
-0.4921
0.4825
-0.8381
-1.0452
-0.8706
0.2344
-1.3155
-0.3381
-0.2997
-1.0809
0.3588
-1.7497
-0.1154
-2.1988
-0.8945
-1.2535
-1.9763
-0.7479
-2.4367
-2.2985
-0.5073
0.0566
-1.0758
-2.3472
-1.2644
-0.2533
-0.6211
-1.1354
-0.2396
-1.4381
-1.1068
-1.0259
-0.4239
-3.6297
-1.9684
0.0531
-1.1638
-0.546
-0.4012
-1.2648
-3.356
-6.7978
-0.3879
0.008
-1.3524
-2.4125
-1.9152
-0.9767
-1.329
-0.7103
-1.075
-1.0009
-1.6588
-1.6813
-2.1878
-0.9535
-0.543
0.9652
-2.3474
-0.5268
-0.7473
-1.6319
-0.5562
-0.2316
-0.2287
-0.8091
-0.8206
-1.2922
-1.5782
-5.8339
-1.513
-3.4331
-0.0702
-1.0475
-1.7412
-1.0882
-1.0635
-0.5491
-2.6393
-1.0949
-2.2115
-1.0979
-0.27
-1.3073
-1.4458
-0.9186
-0.2848
0.7126
-0.3484
-5.886
-2.2111
0.5881
-0.0566
-0.2978
-1.5003
-1.8094
-1.1864
-1.5609
-0.0226
-1.1189
-2.4901
-0.7489
-2.3273
0.2764
-3.6465
-1.9407
-3.317
-0.0386
-1.1915
-0.1456
-0.9918
-1.3513
-2.0344
0.0565
0.9155
-1.2242
-1.0643
-0.2909
-9.0692
-3.4521
-0.7214
-1.5658
-1.2471
1.1056
-5.1648
-0.9445
-2.1093
-0.9722
-2.2763
-0.2214
-4.606
-1.9521
-3.2165
0.9672
-2.0471
-1.5897
-0.517
-2.3504
-0.6276
-1.4586
-0.8919
-1.0695
-0.0776
0.0656
-0.4199
-1.6494
-1.2495
-1.7531
-6.2458
-1.5392
-0.925
-0.5626
0.7059
-0.4214
-0.9417
-1.9394
-7.5257
-1.4292
-1.8256
-2.6268
-1.5628
-0.2704
-1.4632
-2.3984
-1.2475
-1.3198
0.5615
-1.0582
-1.8734
-0.9794
-0.368
-0.8811
-0.7749
-1.1821
-0.8794
-1.4365
-0.5589
-1.3444
-1.8275
-2.1337
-1.1877
-1.1725
-2.9974
-0.5846
-0.1081
-2.0272
-1.3207
-2.7704
0.0006
-0.9448
-0.1216
-1.6788
-0.1078
-0.4569
-0.6421
-1.9854
-1.4605
-2.5453
-1.2829
-0.8453
-1.6635
-0.8192
-0.0326
-1.0488
-0.3035
-1.2793
-0.8013
-1.1012
-0.6856
0.6454
-1.1054
0.0363
-1.8184
-4.663
-6.3172
-0.6316
-0.7782
-1.4463
-0.8816
-1.927
-0.3889
-1.7702
-0.671
-1.0834
-1.3947
-1.5915
-0.5962
-1.2086
0.3321
-0.3791
-10.1628
-1.3827
-0.7101
-4.796
-0.2706
-1.0802
-3.5523
-1.0532
-1.2461
-1.0811
-1.4629
0.2051
-3.0464
-0.549
-1.9722
0.6861
-1.0611
-1.0979
-1.2161
-0.2697
-0.8047
-1.8459
-0.2769
-0.9241
-2.9743
-1.3673
0.903
-1.0626
-0.5567
-0.3594
-3.08
-1.3233
-1.0733
-0.5819
-0.5497
-2.1792
-0.8791
-1.1529
-1.21
-1.5606
0.0991
-0.5939
-1.8949
-1.3481
-1.7146
-0.1906
-1.4961
-1.1098
-0.7976
-0.6656
0.5597
-0.328
-1.8139
0.8206
-0.2234
-0.9422
-1.3694
-4.8836
-0.4545
-0.6732
-0.3812
0.2756
-0.8622
-2.0845
-2.0804
-0.9705
-0.7988
-1.5452
-0.9562
-1.1013
-1.0977
-1.0699
-0.1484
-0.0082
-1.045
-1.7797
-1.3637
-0.5259
-0.903
-1.9293
0.3431
-0.802
-3.9301
-2.4149
0.3709
-1.4267
-3.0625
-0.7057
-0.9345
-1.2789
-0.3741
-1.9097
-0.4952
-0.2815
-1.3195
-0.7058
-0.7394
-5.3347
0.592
-2.1386
-0.7595
-1.7077
-4.6946
-1.1468
1.1667
-1.2154
-4.7679
-1.9474
-1.2729
-1.4773
-1.332
-1.7054
-0.8565
-2.2273
-1.3226
-0.5348
-1.915
-1.0292
-0.8642
-1.4253
-10.2129
-4.7432
-0.3459
-1.4775
-0.5299
-0.9909
-2.0163
0.7716
-0.5529
-0.8708
-4.7652
-2.6285
-0.4081
0.0835
-1.0375
-1.9148
-6.6397
-2.2129
-0.9913
-1.5214
-1.4095
-0.25
-1.0619
-1.3373
-0.3175
-1.4605
-0.5157
-3.175
-1.1622
-1.0471
-2.8602
-0.935
-0.1537
-1.1598
0.0861
-4.6698
-0.7068
-2.4901
-1.6381
-0.6979
-0.724
-0.5685
-2.4713
-3.1009
-2.0872
-1.0229
-2.3574
-1.3878
-9.7153
-1.1666
-1.9607
-1.1165
-6.3518
-1.5915
-1.0506
-0.8929
-0.8851
-1.0613
-0.5618
-0.4381
-0.8209
-1.788
-2.2226
-2.6666
0.541
-2.505
-0.1058
-0.8932
-1.9815
-1.1805
-1.7666
-1.538
0.5442
-1.0161
-1.7083


==> plot/tmp2/SA_cycle04_y.txt <==
-0.3771
-1.2375
-0.9554
0.2914
0.1944
-0.9977
0.5203
-0.8923
-2.5351
0.8864
-1.2126
-1.8377
-4.3987
-1.1341
-1.8853
-0.949
-0.0359
-0.6212
-1.5814
-0.4329
-1.8396
-1.0874
-0.4293
-1.0316
-0.5088
0.6878
-0.768
-1.9016
0.2743
-1.228
-0.0291
0.0493
-0.7842
1.0583
-1.1002
-0.0062
-1.7464
-0.9467
0.402
-1.5599
-0.9906
-4.0524
-1.1569
-0.239
0.2477
-0.0157
-1.1775
-1.2997
-1.3182
-1.1098
1.0913
-0.2225
-4.5623
0.1194
-1.0361
-0.7571
-2.717
1.1381
0.5855
-0.1598
-1.0651
-1.4113
0.6117
-0.389
1.5864
-1.3135
0.8754
0.2353
0.3926
0.6303
-0.7446
-1.0528
-1.0448
-0.089
-0.6509
-0.5147
-0.5585
-0.4579
-0.9401
-0.3117
-0.7863
0.0597
-0.7876
-0.8242
-1.1211
-2.2019
-3.7604
-0.7462
-1.3332
-1.3864
-0.0083
-0.7604
0.829
-1.488
-1.2809
-0.2707
1.281
-1.3046
-2.2507
-0.4887
-1.5669
0.8846
-0.4006
-1.0872
-0.3956
0.1029
0.151
-0.6827
-1.5977
0.4064
-0.6405
-0.2387
-0.0398
1.0324
0.8297
0.0337
0.9842
0.0972
-0.0217
0.0913
-1.1094
-0.2804
-0.1392
-0.2119
-0.8142
0.3039
-0.7906
-1.8938
-1.2754
-1.1378
-5.6419
-1.5581
0.634
-0.6517
-0.3435
-1.1714
-2.6836
-0.7122
-0.3506
-2.4503
-0.6293
-0.4787
0.0687
0.919
-0.8114
-1.7139
1.2295
-0.5154
-0.6598
-1.9014
0.2953
0.1771
-1.0099
-1.3695
-0.3945
1.4247
0.8909
0.8978
1.9284
-0.1932
0.9528
-1.0751
-0.2938
0.1862
-4.0074
-0.4992
-0.0205
-3.9196
0.4257
-0.1748
-1.0853
-1.2049
0.7754
-0.8467
-0.2137
-2.6224
0.1034
-1.0648
-1.3387
0.2075
-0.4256
-0.637
-4.7834
0.0334
-1.5213
0.1224
-0.9288
-1.0262
-0.2177
0.4055
0.0924
-0.206
0.0696
-0.551
-0.9296
-0.6688
-1.3071
0.4171
-1.4624
-1.4329
-4.8443
-1.166
-1.2151
-0.1434
0.3324
-0.8861
0.9607
-0.2066
-0.7945
1.3536
0.2685
-0.9898
-1.3084
-0.7213
-1.1785
-0.5463
-0.0264
-0.3917
-0.6094
-1.781
-1.3214
-1.3213
-0.7284
-0.3403
-0.4371
0.3679
-1.0911
-0.9768
-0.7024
1.4225
0.015
-1.1938
-1.2417
-0.7866
-0.9774
0.6718
-0.6947
-0.548
0.8715
0.225
-0.3195
0.8168
0.9106
-1.0051
-2.2988
-1.3557
-1.4651
-1.0167
-1.0998
-0.3765
-0.1137
-1.0865
-2.7158
-1.6348
0.9729
-0.9813
-3.138
-0.7779
0.188
-1.7043
-0.7611
-1.721
-0.6383
0.2325
0.6784
1.0804
-0.4929
-0.2763
-0.5065
-0.0746
0.6121
-1.4829
-0.7673
0.4554
1.6845
-1.0511
-2.231
1.0432
-0.1901
-0.3965
-4.1997
-0.0424
1.2538
0.7707
-1.8662
0.0203
-0.5707
-0.7451
0.3064
-1.3337
0.8214
-0.053
-2.2885
-1.3201
-1.3994
-0.8608
0.508
0.9085
-0.1769
-1.114
-1.1876
-0.0338
-0.3756
-1.3901
-0.7495
-1.1809
-0.8979
0.3148
0.7245
-0.8786
-0.403
-1.3312
1.5665
0.7193
-0.1444
0.8178
1.0897
-0.2086
0.3455
-0.7216
1.2721
1.1463
-1.0171
-0.0404
0.3967
0.285
0.9602
0.0009
-1.7132
-2.1632
-0.971
-0.2102
-1.4972
-0.9961
-1.5803
-0.6418
-0.6011
-1.6375
-0.0536
-0.5894
-1.9598
0.0736
0.119
-0.4843
1.064
0.4297
-5.8667
-0.5696
-0.9031
-1.2733
-1.1786
-1.1686
-0.8196
0.9011
-1.3746
-2.5102
-0.9218
0.4766
0.2605
0.4841
-0.7558
-0.0684
0.724
-0.8831
-1.2872
-0.9062
0.9666
0.5241
-0.0286
0.0578
0.6093
0.0705
-2.0103
0.2262
0.5621
0.109
0.0124
1.1654
-0.9547
-0.8706
0.6737
-1.32
0.6438
0.3019
-0.4493
0.1574
-0.2312
0.5814
-1.5133
-0.673
-0.684
-2.7589
0.0336
-1.3456
-1.3671
-0.0966
-0.0139
-1.7696
-0.4697
-0.7092
-0.1272
-0.6248
-1.1723
-0.3236
0.6371
-0.7862
0.9025
-0.162
-2.2782
-0.6856
0.515
-0.9665
0.1476
-0.2756
-0.3153
-1.5861
-1.6446
-0.2464
0.0156
-0.897
-1.8596
-1.6884
-0.7677
-0.7296
-0.8176
-0.7109
-0.6661
-1.1274
-0.8909
-1.1949
-0.7081
-1.0817
0.446
-1.4954
-1.1688
-0.9342
-1.1999
-0.1202
-0.3961
-0.4075
0.2903
0.4266
-1.0853
-0.6584
-5.5635
-1.6461
0.8905
0.1537
-0.0653
-1.4004
0.2511
-0.9903
-0.3624
-2.6393
0.0093
-2.1511
0.6998
0.2792
-1.1132
-0.2313
0.2587
-0.2792
0.3627
-0.0308
-0.9039
-1.4382
0.9061
1.0825
-0.2411
-1.0159
-2.099
-0.0786
-0.1923
1.1215
-0.8586
-0.7669
-0.7031
-0.5885
0.2007
-2.1644
-0.9253
-1.6132
-0.4238
0.3131
0.3975
-0.433
0.8777
-1.4387
0.0733
0.8124
-1.1274
-0.5466
0.2035
-0.5298
-0.2698
-0.9987
-0.5075
-0.064
0.7609
-4.4927
-0.7964
-1.5882
-1.2332
-1.8483
-0.1137
-0.7212
-2.0562
-2.5504
0.5712
-1.2698
-0.4772
0.2511
-2.5378
0.5844
-0.2621
-0.6024
-0.5857
-0.1093
0.8921
-0.2749
-1.3648
1.3503
-1.2092
-2.1694
-1.2069
0.0464
0.6872
0.9305
-0.9215
-0.9269
-0.8551
-6.8398
-1.3652
-1.4112
-1.0425
-1.1636
-0.1401
-0.6452
-1.2587
-0.3339
1.3775
-0.057
-0.7592
-0.273
0.3345
-0.9466
0.992
-0.3978
-1.2746
0.5879
0.2306
0.4043
-1.0191
-0.7536
-1.245
1.1479
-0.4012
-2.4308
0.7495
-0.3307
0.4096
-1.096
0.8764
0.4524
-0.5225
1.4925
-1.2558
-0.0774
0.3718
0.4407
-1.4357
1.4714
-0.9672
-0.6874
-0.4895
0.8936
0.0751
0.0982
1.0821
-0.4835
1.1258
0.9105
0.9482
-1.0246
0.0138
-1.2581
-0.3657
-1.4228
-1.1454
-5.2389
0.9054
-0.5134
-0.9157
-0.7438
-0.3563
-0.4265
0.3506
-0.1463
-0.2399
-0.4013
-0.5727
-0.6771
-0.7987
1.4732
-1.2302
-9.9302
-1.5574
-0.8522
-2.1697
-0.0327
1.5641
-1.8219
-0.483
-0.8829
-0.8103
0.9804
-0.4076
-1.8983
-0.3634
-0.5215
0.1944
-0.7823
-0.4726
-1.1081
-0.5559
-1.5775
-1.3278
0.1301
0.1604
-2.464
-1.361
0.6273
-0.2615
-0.0682
-0.0543
0.0071
0.5077
-0.9711
-0.9333
1.2151
-1.4557
-0.494
-0.9081
-0.9235
-0.7937
0.2809
0.5441
-1.2357
-2.2588
0.1941
0.2834
-1.1058
0.2684
-0.791
1.3645
0.266
-1.6787
-1.3286
1.8452
0.9105
0.182
0.5132
0.0762
-0.1767
0.1243
-0.2301
0.1762
1.1416
-0.7672
-0.7764
-0.5643
-0.22
-1.3377
-0.4983
-1.4635
0.2387
-0.9094
0.2554
0.5449
-0.9323
-1.231
-0.7827
-0.475
-0.5158
-1.108
-0.6777
-0.3206
-3.4311
-1.3586
0.3793
-0.8676
-0.6485
-0.2853
0.4292
-0.7626
-0.0661
0.1388
1.0781
-0.311
-0.8064
-1.0157
-1.447
-4.7704
0.787
-1.5742
-0.472
-1.0478
-4.2472
0.525
0.8753
-0.0484
-1.4459
-0.7554
0.1916
-1.3643
-1.2379
-0.3981
1.4997
-1.1311
0.256
-0.1241
-1.2149
-0.2578
-0.2611
-1.2993
-9.2573
-3.9561
-0.1945
-1.1423
-1.091
1.3524
-1.5727
0.5085
-0.0579
-1.0132
-4.1941
-1.6074
0.095
-0.2136
0.3517
-1.1616
-1.9325
-0.5919
-0.7902
0.2852
-1.2934
-0.0231
-0.2469
-0.7085
0.6395
-0.5073
0.3832
-1.6673
-0.9968
-1.47
-2.3106
-0.4
-0.1537
-1.1026
0.9903
0.7255
-0.6096
-1.2785
0.3891
-0.83
0.9259
0.4925
0.365
-3.1009
-1.0524
-0.246
-1.4683
-0.865
-9.3874
-0.8614
-1.7868
0.9572
-5.5248
0.0064
-0.8136
-0.7713
-0.4325
0.6655
-0.7441
-0.2911
0.1141
-0.4642
-0.4187
-2.6108
0.9647
-1.4373
-0.0967
0.2012
-1.7197
1.4677
-1.8676
-0.6808
-0.0649
0.1661
0.2871


==> plot/tmp2/cp.txt <==
0 16
1 55686
2 15834
3 2677
4 370
5 39
6 2


==> plot/tmp2/logp04_x.txt <==
-1.4252
-2.7207
-2.6971
-0.5070
-1.2458
-0.1662
-1.9649
-2.0391
-1.8083
-1.9876
-1.2057
-1.9757
-3.1217
-1.7074
-1.8338
-0.8794
-1.1218
-2.0949
-1.3574
-2.6449
-1.6148
-1.2340
-1.5704
-2.1952
-1.1282
-1.8612
-0.9313
-1.2792
-2.1142
-0.6289
-1.8380
-1.3217
-1.8712
-1.7762
-1.2521
-1.6280
-0.8063
-1.8946
-1.5308
-1.1389
-0.9644
-1.7298
-0.7010
-1.3030
-1.7724
-1.3102
-0.6871
-0.9257
-0.4266
-2.4816
-1.3611
-1.2208
-0.9321
-1.2393
-0.3058
-1.5955
-1.3487
-0.7290
-1.6480
-1.2459
-2.2095
-1.2782
-1.2778
-3.7822
-1.3487
-2.6274
-1.9394
-1.5657
-0.6970
-1.5580
-1.6734
-0.6482
-1.5786
-1.7861
-0.3830
-0.4445
-2.2275
-3.0402
-1.6864
-0.7822
-0.3838
-1.1258
-2.5938
-1.1726
-0.3814
-1.2821
-1.5220
-1.5781
-0.4205
-2.5417
-1.7143
-1.1935
-1.0123
-2.9516
-1.3804
-1.0089
-0.9238
-0.4741
-0.3183
-2.1935
-0.7934
-0.8922
-1.5281
-0.5238
-2.5885
-0.9770
-0.8786
-1.3275
-2.7064
-1.4894
-0.8995
-1.3566
-0.4959
-1.7923
-0.4281
-0.7872
-0.9235
-1.3903
-1.2195
-1.2165
-0.4829
-2.3162
-1.6544
-1.5682
-2.1259
-1.9582
-1.0212
-1.0355
-1.8632
-0.3569
-1.3189
-1.0482
-0.1214
-0.7926
-1.3973
-0.9887
-0.6519
-0.9413
-0.6411
-1.8073
-1.8774
-2.9965
-2.5867
-1.8831
-1.8160
-0.7293
-2.0617
-0.5064
-0.9961
-1.6922
-2.2798
-1.0521
-0.9886
-0.5916
-0.9726
-1.3912
-1.4540
-1.9800
-1.0373
-1.6332
-1.1844
-1.5913
-1.1811
-2.0591
-1.4925
-0.5710
-0.5172
-2.7628
-2.9610
-1.4911
-0.5687
-0.8262
-1.6874
-2.3304
-1.8043
-0.9369
-0.6828
-0.7297
-1.2229
-1.5348
-0.8897
-1.9958
-0.4641
-0.7072
-0.5601
-0.7953
-0.4933
-0.6688
-1.2752
-1.3601
-1.5116
-2.3158
-2.4145
-1.3046
-1.1681
-1.7392
-1.5042
-1.2726
-1.6049
-0.4456
-1.9873
-0.0696
-0.4007
-1.3094
-2.1248
-0.7675
-1.1895
-1.2376
-1.5225
-0.7639
-1.1184
-1.2741
-0.1565
-0.8032
-1.8950
-0.6299
-0.7578
-1.0783
-1.1064
-2.3408
-2.0458
-0.8872
-0.3342
-1.7168
-2.4898
-1.0212
-1.6439
-0.8608
-1.3411
-0.8829
-0.8564
-1.1198
-0.1667
-1.0291
-0.4785
-2.0182
-1.7380
-0.7743
-1.4028
-1.5418
-0.8138
-0.4494
-1.0893
-2.8480
-1.1238
-1.4823
-1.2703
-0.8809
-0.7260
-1.3104
-1.4390
-1.3616
-2.7508
-3.0221
-1.6285
-2.9003
-1.1518
-1.7216
-0.5508
-0.8142
-1.1974
-0.3062
-1.7711
-1.3747
-1.4898
-1.2705
-1.6400
-2.9544
-2.2806
-1.3213
-0.8911
-2.2320
-1.1559
-1.2857
-1.5752
-1.7048
-0.8018
-1.2703
-1.6514
-1.4778
-1.2020
-1.2498
-1.5386
-2.2106
-4.0080
-2.0437
-0.5395
-1.2724
-1.3551
-1.3204
-0.8112
-0.7198
-1.7046
-0.9842
-0.1853
-1.9367
-0.8971
-1.5839
-2.0981
-1.0613
-3.9856
-0.7792
-0.7584
-0.7787
-2.5553
-1.5308
-0.4242
-1.8745
-0.6374
-1.1733
-1.2229
-0.6071
-0.6002
-1.7314
-0.8864
-1.1672
-1.5777
-2.1266
-0.8847
-1.3592
-3.4886
-0.9621
-0.6651
-0.9281
-1.7051
-1.3213
-1.7279
-0.8124
-1.0558
-1.0576
-1.1232
-2.2194
-2.6043
-2.6683
-0.4493
-0.8302
-2.9227
-0.8248
-2.0173
-1.0367
-0.5068
-2.9579
-2.8019
-0.9537
-1.6611
-1.6197
-1.2640
-1.0786
-1.7053
-0.3261
-0.4279
-0.3938
-1.5278
-1.8408
-1.7426
-0.2337
-1.9657
-1.6020
-2.5737
-1.5161
-0.8708
-1.6430
-1.8071
-0.8004
-1.7711
-0.7656
-0.8179
-0.5879
-1.2683
-1.3521
-1.3829
-1.7209
-1.3712
-2.6773
-0.9329
-0.7312
-1.5380
-0.9968
-0.5334
-0.8751
-1.3591
-2.1453
-1.0011
-2.3265
-2.2737
-1.5118
-2.0276
-1.3500
-0.1896
-0.8903
-1.0374
-1.2221
-1.2761
-1.2865
-2.5302
-2.8031
-2.4425
-0.8902
-2.3228
-0.2893
-0.9262
-0.7957
-1.5999
-0.9755
-0.5933
-1.6524
-1.0571
-2.7208
-1.1426
-3.5429
-2.0891
-0.6949
-2.1103
-1.0000
-1.1580
-2.9364
-2.0865
-0.8741
-1.2994
-1.7914
-0.2833
-0.4320
-1.3657
-2.5991
-0.6524
-1.9043
-1.2155
-0.1647
-2.2491
-2.1326
-0.9239
-1.1700
-2.0757
-1.2832
-0.7393
-1.0311
-2.0752
-0.7882
-1.0047
-1.3535
-1.0405
-0.9695
-0.2989
-1.2319
-1.1538
-0.2391
-1.2013
-1.6864
-1.1021
-1.8833
-0.4371
-0.7920
-1.6372
-0.7337
-1.6430
-0.8472
-1.0848
-1.8590
-0.3424
-1.0183
-0.9892
-1.4145
-1.5607
-2.0734
-1.6462
-1.9712
-1.6245
-1.7351
-1.5298
-1.0665
-0.8591
-0.4750
-2.1513
-1.0987
-1.8633
-2.1096
-1.4147
-1.3919
-1.5705
-2.3935
-2.3292
-1.5766
-1.4715
-0.5746
-2.2180
-1.1990
-1.3505
-1.9044
-1.4275
-2.2105
-1.1179
-0.6897
-1.1207
0.1267
-1.8478
-1.6385
-2.3245
-1.9233
-1.7296
-0.1970
-1.5080
-1.9666
-0.7740
0.1257
-1.1912
-0.7504
-0.3897
-0.4166
-1.9003
-0.6713
-2.7011
-1.1248
-0.4570
-2.1538
-2.1540
-0.6185
-1.0320
-0.9764
-2.3621
-1.1125
-1.3815
-2.0739
-1.4943
-0.9343
-1.1132
-1.0743
-1.8767
-1.9307
-0.8825
-2.0969
-2.1223
-1.3940
-0.7749
-1.6423
-2.8903
-0.9387
-1.4905
-1.4354
-1.9480
-2.3551
-1.0454
-1.9230
-0.9363
-0.5568
-1.9665
-1.4555
-1.0684
-0.7887
-0.7961
-0.6630
-1.6687
-1.4782
-0.9302
-0.8338
-4.6257
-1.4360
-2.2186
-1.2766
-1.6279
-1.0335
-2.8667
-0.9772
-1.5981
-2.4063
-2.0334
-1.3322
-0.2001
-1.5767
-0.8632
-1.8118
-0.8468
-2.5975
-2.2528
-0.6334
-2.0073
-0.8995
-1.4696
-1.2302
-0.7556
-1.1046
-3.0499
-0.8184
-0.7524
-0.9098
-1.9486
-0.6313
-1.5989
-1.0861
-1.2651
-1.0992
-1.4676
-2.4623
-2.0504
-1.8747
-1.1150
-1.0155
-1.0074
-0.7557
-0.8149
-2.9472
-0.7078
-0.7662
-1.5282
-2.2205
-2.3106
-0.8526
-0.7890
-2.2148
-1.3608
-2.2031
-0.8402
-0.6424
-0.4139
-2.1027
-1.6183
-1.6590
-1.6784
-0.7551
-1.6177
-3.2709
-2.0899
-0.5593
-2.7089
-1.0302
-1.8667
-1.9242
-0.7221
-1.0704
-3.7644
-2.0365
-0.3954
-2.3750
-1.6972
-0.8551
-1.4925
-1.3444
-0.4449
-0.6992
-2.3434
-1.1217
-0.2587
-1.5895
-1.6424
-1.9407
-1.6545
-1.4247
-1.4426
-0.1473
-0.7677
-3.0870
-2.1414
-1.7306
-1.5278
-0.7710
-1.7309
-1.9992
-2.3711
-1.3731
-1.7316
-1.7834
-1.0207
-1.4331
-2.2059
-1.8577
-0.6484
-0.9425
-2.4661
-1.4244
-1.8427
-3.1797
-0.7512
-2.7080
-0.3163
-1.6721
-1.0364
-2.7386
-2.9407
-2.4381
-1.6625
-0.6331
-0.6033
-1.6288
-1.1426
-2.0419
-1.5848
-1.3672
-2.7474
-1.0389
0.3706
-1.8430
-1.3313
-2.2990
-2.0682
-2.2081
-0.7911
-1.6422
-0.5384
-0.7956
-1.2839
-1.5611
-0.8898
-0.9424
-1.1353
-1.7279
-1.1417
-0.8071
-0.2035
-1.2153
-2.9240
-1.7856
-0.8886
-1.2538
-1.6613
-2.0582
-1.5418
-1.0272
-1.0780
-0.9205
-2.0609
-1.9035
-1.4715
-0.0238
-0.5689
-0.5623
-1.7557
-0.0625
-3.2649
-1.1842
-1.2113
-1.0647
-1.4046
-1.2937
-1.4713
-2.4989
-2.1207
-0.5562
-2.4772
-2.1267
-1.3583
-1.2153
-0.1502
-0.5881
-1.4063
-0.8231
-2.5200
-0.9858
-0.9863
-2.3944
-0.8579
-1.1955
-2.2187
-1.5384
-2.4375
-1.0294
-0.4443
-0.9987
-0.7315
-1.0204
-0.5053
-1.1973
-0.6754
-0.6276
-3.1463
-1.1225
-0.8214
-1.0727
-1.6766
-3.0008
-3.7676
-1.1463
-1.1269
-0.5635
-0.4734
-1.1297
-0.5148
-0.3307
-0.8080
-2.3839
-2.9928
-1.5486
-0.7615
-0.5334
-0.5844
-0.7250
-1.9338
-1.1580
-0.7776
-3.2846
-0.4222
-1.3316
-0.3030
-1.2243
-1.4198
-0.5892
-1.2623
-1.2678
-0.6289
-1.4896
-1.1611
-1.0721


==> plot/tmp2/logp04_y.txt <==
3.4197
2.9243
2.8616
2.9292
1.8200
5.1651
3.1236
1.2563
2.6276
3.5811
3.3288
2.0025
2.5837
3.2245
4.3093
5.2051
4.3420
1.8596
2.0459
0.2231
2.8818
4.4339
1.6404
2.1547
3.1742
3.1472
4.0872
1.7428
3.7902
4.0933
3.4447
3.1313
1.7525
3.7149
2.9074
2.5901
4.8760
2.8231
4.9808
2.5703
4.7510
3.9598
5.2538
2.9994
3.3366
2.8364
1.9671
4.4646
3.0682
2.7757
1.8686
0.8968
2.3652
3.3729
3.4503
3.1125
2.5969
4.2657
3.5466
3.9672
2.5446
3.0610
0.9494
0.9492
2.1018
1.5480
3.7694
3.7031
3.0070
2.5710
2.8233
1.5680
1.4233
1.9231
1.9539
2.9342
2.5681
3.1119
2.0896
3.7752
3.7148
3.4087
3.0824
3.0288
2.6155
3.3142
2.6534
2.6037
2.7856
3.5864
3.1548
2.4610
3.1147
2.6117
1.6931
4.7897
1.7251
2.6287
2.7367
2.7384
2.3894
2.6299
3.6601
3.1774
2.7612
3.2266
4.9973
2.9637
4.3734
4.5847
2.8042
2.9519
7.7088
0.6203
1.9970
4.9140
2.2317
2.7201
4.3538
3.9959
2.9115
-0.3283
2.6480
6.6281
2.7299
2.1096
3.1607
1.2113
1.8668
2.0638
3.2121
3.4473
3.0865
1.9781
4.0285
3.5558
3.9770
4.4406
4.0510
-0.6801
3.1305
0.9027
3.1005
3.7493
2.7977
2.4879
1.3463
3.3593
2.2397
5.8239
3.0768
2.0509
4.4756
2.7057
2.1790
1.7573
3.2876
4.5151
-0.0615
1.6831
3.7963
3.0088
3.6160
3.1602
3.2035
4.4696
4.7142
-2.7628
0.8990
3.1604
3.9904
2.8901
3.7832
3.5515
3.4033
3.2869
4.0855
3.8856
4.6660
3.3252
2.4076
2.7250
4.3373
2.0884
1.7883
4.2019
4.1409
3.6582
5.7470
2.6035
1.8661
2.4963
0.7694
4.0496
2.3322
2.7152
2.5262
1.5117
4.3165
4.1805
0.7995
3.1636
2.7415
3.3679
3.6852
4.6928
1.9679
2.9623
6.6215
1.1649
1.3940
2.3716
4.8012
3.8788
3.8140
2.3138
3.9213
3.4109
5.4795
3.3694
-0.4194
3.2465
5.5899
1.5805
0.6524
3.1539
2.0254
2.9712
2.2989
1.4795
5.8073
3.4802
2.1672
3.7958
4.5103
1.3281
3.1124
1.8902
1.6506
2.2370
4.8734
2.6555
2.5273
-0.1122
3.8926
2.7998
2.1147
2.4164
2.5713
4.0703
4.2854
2.6916
0.6037
2.5636
2.9791
2.7856
1.8193
1.3428
2.7633
2.6652
3.9252
3.1176
1.4861
2.5846
2.6952
3.8692
-1.6400
2.4262
2.8164
3.5592
1.5948
0.2918
3.6928
1.8814
0.3306
1.9718
1.7235
4.5940
3.1161
3.0899
3.5429
2.4060
5.9047
4.5315
1.7298
3.2569
3.0465
3.5068
2.5516
2.9079
3.9489
3.0487
2.0450
3.9320
4.3936
3.0847
5.0420
0.9805
3.9087
3.3173
0.0660
4.5000
3.8516
2.8759
1.4659
1.8336
2.2955
5.0109
4.2910
-1.1733
3.1142
1.7397
1.7378
1.3735
1.6746
3.7259
2.9875
3.7122
-1.1342
2.4305
0.9963
3.2563
3.0327
2.7160
1.6256
2.5186
1.8957
3.5350
3.3788
1.7815
2.6664
2.1450
2.2500
3.0976
2.8369
3.3676
2.4667
2.8736
1.9600
2.7851
2.4849
3.6750
3.1088
4.5802
1.6528
1.5819
2.8572
2.3813
3.4057
2.4331
4.7402
3.4967
2.5938
0.8826
1.4837
2.8913
3.0515
3.8689
1.6061
4.8596
5.5707
3.4335
2.6924
2.1708
3.8432
5.0810
2.4530
2.7315
3.4289
2.6709
3.6357
2.9160
3.2016
2.5425
2.8206
1.7269
3.2731
2.9591
4.7827
-0.8751
1.4671
0.7111
3.7733
0.0306
3.2601
3.3140
1.3829
4.8798
2.4257
2.4947
2.7308
2.7307
3.4530
3.4352
1.4479
2.5765
2.5659
3.9886
0.9607
1.9422
4.4544
2.6126
3.1182
3.8925
1.1025
4.2322
1.5109
3.5106
1.1923
2.7085
1.2582
1.5026
2.7370
4.4823
1.9078
1.3919
-0.2293
1.8456
4.5080
3.4236
3.2088
3.3577
2.1429
2.0877
3.1210
1.6147
3.4884
4.7503
2.0218
2.3735
2.4138
3.7975
2.6781
2.7017
3.2291
2.3325
0.9257
4.7288
1.9631
3.6043
2.8041
3.5747
3.4540
4.0844
5.1532
4.2016
2.1909
3.7358
1.5701
1.9284
3.8599
3.6723
2.8070
-0.7337
3.4845
2.2947
2.5372
1.8932
4.3599
3.1865
3.1566
3.1384
1.6782
3.5672
1.4253
2.3825
2.3005
3.0967
4.1574
2.5263
2.1223
7.3502
3.7093
0.5672
4.0556
3.6538
3.7088
4.6646
3.0939
3.1079
1.1348
1.7329
4.0121
4.2816
4.5885
3.8736
3.6676
1.5409
4.4565
3.4738
2.1555
3.9103
5.9014
2.6798
0.9306
3.3794
0.8758
6.0011
2.8549
4.1859
2.8683
2.0723
3.6179
5.8750
3.9665
2.4511
2.9472
4.1542
2.5199
3.0845
2.9739
2.9482
1.5534
3.0350
2.6191
3.4238
2.0644
2.2639
1.6683
3.4853
3.0126
1.4759
3.0557
-0.5598
3.3287
1.2218
1.5898
1.6477
3.4583
1.7326
3.1370
2.3360
2.7275
1.5063
2.2379
2.6399
2.3957
2.8628
3.9908
3.4522
2.0666
1.6563
3.7629
0.7178
3.8216
2.2201
4.4158
3.9334
2.6381
2.9210
2.6337
5.0945
4.3383
2.4515
0.9357
0.7702
2.3871
3.1696
2.3315
4.0717
0.3446
2.0030
2.3809
2.1292
3.6538
1.8223
3.7474
3.1390
3.0973
2.2776
4.1109
0.6149
1.4213
4.1903
1.7824
5.1321
3.8012
3.0722
3.4851
2.2804
5.0078
3.7008
1.9844
3.1013
2.9996
1.8950
2.3784
3.6320
0.9372
3.2416
1.6466
1.0371
4.2464
2.3325
2.5252
3.7245
2.8113
4.1644
4.2154
-0.5348
4.6819
1.4603
2.9622
0.9333
2.9336
3.9444
3.3980
1.8371
1.1903
1.1249
1.3980
3.2349
5.0961
1.6273
3.1695
3.7344
3.6233
5.0677
3.1373
2.7706
2.4870
2.1489
1.0054
3.8757
1.4295
3.0020
3.3974
4.5925
0.2164
4.1454
3.5254
3.2974
4.4262
4.9524
1.8631
-1.2464
2.4346
2.7110
1.8715
5.4804
3.9004
4.5687
2.6362
3.0203
2.7877
2.1140
3.6962
4.6688
2.6686
4.6188
2.8321
1.5622
2.6974
1.9488
1.3822
3.0050
4.2491
2.8367
1.9016
2.7631
4.1416
4.3312
5.2046
2.6311
4.2936
3.7936
-0.5383
3.6155
3.6603
2.2010
3.3815
2.3900
3.3291
3.0271
3.2062
0.3191
2.7280
1.8643
2.2883
2.6399
3.5472
2.6995
1.1502
1.7194
4.2495
4.2479
3.4460
2.9680
4.0591
1.6863
2.0421
1.3558
3.1569
2.1559
3.2909
0.8199
4.3167
2.3645
4.5652
2.9397
3.2954
2.2684
-0.2248
2.7324
2.6902
4.6633
4.8590
0.0838
0.0743
1.8025
4.0927
3.6056
3.2323
2.1709
2.9097
2.2701
3.1337
3.0422
1.5453
5.2515
2.3717
5.1557
4.7757
2.5035
3.0522
4.1193
1.5903
2.1278
3.3371
2.5329
1.9261
1.0446
2.9374
1.5715
0.5779
5.2913
3.9725
3.2883
3.9062
2.8630
3.9981
2.6298
2.3184
3.9314
0.3911
3.3550
3.2517
1.5661
3.0414
3.9357
1.9011
1.0039
3.1965
1.7099
2.9918
5.2075
4.8757
-1.0204
4.7249
3.3403
4.7430
4.5129
2.3017
1.2807
4.4136
2.5595
1.9396
1.0265
-3.7676
3.0861
3.0892
3.7613
3.8727
4.4830
3.9640
2.6327
1.6362
0.1615
2.3267
2.6490
3.6170
2.6010
3.2053
2.7847
1.2179
4.1406
3.1164
-0.0015
2.0541
1.3233
2.6939
3.8596
3.4668
2.4147
1.8246
4.2794
1.8073
3.8643
3.6849
0.8155


==> plot/tmp2/plogp04_x.txt <==
-1.0939
-4.2778
-6.3636
-1.6940
-1.2342
-2.2591
-3.2564
-3.8781
-4.1274
-1.2094
-3.2405
-5.0694
-8.7977
-4.3391
-3.8949
-2.6029
-2.0527
-6.5023
-3.5632
-3.6585
-4.2676
-2.8281
-2.5117
-4.6155
-2.6571
-0.5589
-1.6676
-5.1214
-1.9838
-2.4831
-1.6074
-1.0515
-3.3521
-1.9347
-2.9292
-2.0330
-3.0629
-2.8483
-1.6321
-2.7729
-2.3515
-6.0058
-1.7492
-1.9464
-2.6636
-0.8179
-2.7791
-1.9552
-2.1020
-4.4151
-1.7348
-1.5011
-5.1322
-3.1465
-2.3242
-3.2804
-3.3556
-1.2813
-1.5182
-0.8819
-3.9102
-2.3268
-1.8001
-6.9571
-2.0199
-4.2234
-1.1461
-3.2161
-1.2932
-2.8524
-1.9485
-1.3767
-2.9175
-2.1991
-1.7580
-2.2450
-3.2583
-5.2071
-2.8288
-1.4758
-2.0788
-1.0880
-4.2103
-2.3213
-1.6374
-3.3503
-5.8546
-2.3592
-1.9820
-4.4383
-3.1574
-1.9986
-1.6153
-5.6397
-3.3880
-1.5702
-1.6918
-1.9761
-3.0329
-2.9146
-2.3556
-1.5325
-2.2191
-2.0092
-4.5079
-1.3090
-1.8312
-2.8596
-6.0354
-0.8059
-2.4276
-2.2416
-1.6208
-2.9192
-1.8480
-1.2010
-1.6038
-0.8221
-1.3015
-2.2748
-1.9100
-4.1271
-2.5181
-3.0288
-4.8920
-1.8057
-2.8312
-2.0137
-3.5843
-1.6997
-6.7841
-2.8679
-2.1806
-1.5339
-4.1848
-2.7025
-2.9622
-1.7514
-1.6716
-3.6964
-2.6277
-5.9184
-3.4636
-0.9103
-2.8974
-3.6580
-1.9807
-1.3985
-1.6208
-2.8678
-3.2174
-1.3899
-1.9975
-2.2304
-1.8368
-0.9859
-2.2879
-2.2119
-1.9268
-1.6391
-0.9911
-2.8469
-1.7439
-2.7309
-5.5491
-2.2351
-1.7428
-6.6823
-3.8545
-1.8855
-1.6178
-2.3299
-2.3111
-3.3217
-3.3731
-3.3689
-1.8780
-1.8964
-2.8202
-1.5786
-1.3697
-2.8133
-6.1585
-1.5247
-2.3286
-3.3018
-2.3515
-2.3849
-1.6867
-0.8171
-3.1562
-2.3763
-1.8860
-2.0106
-2.0977
-2.9198
-3.1824
-0.8544
-3.6634
-2.0982
-7.8263
-1.9249
-2.0801
-2.0181
-1.5695
-2.4036
-1.6246
-1.9010
-3.4008
-5.2019
-1.3050
-3.5165
-2.0137
-1.7439
-4.5463
-1.5499
-2.1254
-1.7105
-1.8554
-5.5945
-3.3832
-1.9741
-1.7282
-2.1494
-3.4186
-2.7542
-3.4596
-2.3449
-5.3210
-1.5248
-1.2300
-2.8775
-1.8226
-2.1043
-1.8699
-1.4957
-2.6819
-1.4398
-2.5099
-1.7902
-1.1960
-1.7880
-0.9900
-5.7853
-5.8957
-3.0484
-2.8687
-2.2227
-1.9884
-2.4265
-2.2364
-2.9192
-7.0165
-6.1385
-2.5886
-5.6347
-5.8749
-2.3610
-1.5497
-2.5763
-2.9460
-2.2152
-4.3279
-2.2715
-1.2547
-5.5820
-2.1329
-3.8306
-3.2731
-1.3613
-2.5085
-3.6217
-2.2960
-1.1878
-2.5165
-2.9593
-3.1873
-1.4109
-1.6163
-2.7006
-5.7405
-2.0592
-0.7807
-3.3777
-8.3235
-1.9900
-2.3894
-2.1955
-2.4697
-3.1392
-2.3497
-1.8277
-4.1915
-2.4478
-2.6223
-3.7706
-1.5596
-0.7189
-2.6228
-1.8896
-6.3077
-1.3646
-2.7897
-2.7855
-3.5882
-2.4828
-1.4543
-2.0735
-1.8467
-2.0519
-1.0969
-2.0293
-1.6785
-3.1913
-1.1291
-1.9115
-2.4060
-2.4913
-2.1919
-2.3497
-6.1392
-1.6688
-1.5269
-1.3037
-3.6017
-1.0844
-0.8307
-1.6479
-2.5029
-3.3574
-2.4857
-3.8846
-4.6241
-4.6147
-1.5099
-1.7642
-4.3951
-2.7312
-1.8191
-1.7599
-2.8591
-3.1429
-2.8533
-1.9747
-1.4666
-1.6844
-7.5473
-1.7552
-4.1830
-2.0127
-2.8944
-2.1854
-4.2160
-2.7605
-2.9048
-6.4546
-3.0043
-1.6879
-2.3965
-2.0777
-2.0407
-2.5299
-2.5981
-1.7713
-3.6652
-1.4225
-1.1859
-1.3758
-2.5706
-1.0038
-2.0860
-1.7841
-4.6427
-1.9751
-1.8078
-1.2233
-1.0555
-1.8350
-1.5786
-1.7457
-1.1247
-3.4609
-1.3392
-2.6262
-3.3546
-1.1530
-3.7773
-1.4654
-2.3883
-1.7848
-2.2909
-3.1983
-2.0240
-3.7231
-4.8287
-3.3104
-2.3858
-1.9660
-4.6700
-1.5537
-1.1795
-1.4168
-2.7352
-1.2151
-2.0314
-2.7592
-2.0830
-3.1447
-4.7723
-5.5113
-2.0360
-1.8587
-2.6563
-1.4012
-2.4228
-6.2924
-8.8843
-1.2621
-1.2914
-3.1438
-2.6958
-2.3472
-2.3424
-3.9281
-1.3627
-2.9793
-2.2163
-1.8235
-3.9304
-4.3203
-1.8774
-1.7130
-1.1104
-3.6307
-1.2661
-1.7784
-3.7071
-1.3443
-1.2363
-1.5822
-1.8496
-1.7901
-1.5911
-2.8102
-6.9877
-1.7521
-4.6344
-1.7566
-2.1497
-3.6245
-1.5253
-1.8555
-2.1863
-3.3730
-2.7379
-3.0587
-2.1827
-2.1290
-1.6497
-2.4641
-1.9078
-1.6993
-0.8482
-2.4218
-7.5323
-4.1822
-1.0364
-1.7917
-1.8277
-2.5668
-2.6684
-1.6614
-3.7122
-1.1213
-2.9822
-4.5997
-2.1637
-3.7192
-1.2941
-6.0401
-4.2699
-4.8936
-1.5101
-1.7661
-2.3636
-2.1908
-2.7018
-3.9388
-1.3710
-1.2950
-2.3421
-1.7541
-1.4116
-8.9425
-5.2999
-2.3599
-3.8903
-3.1703
-0.6240
-5.3618
-2.4525
-4.0759
-1.7462
-2.1506
-1.4126
-5.3564
-2.3418
-3.6330
-0.9331
-2.7184
-4.2908
-1.6417
-2.8074
-2.7814
-3.6126
-1.5104
-2.1014
-1.0540
-2.2964
-1.5323
-3.0309
-3.3234
-3.2474
-7.1801
-2.6524
-1.9993
-2.4393
-1.2248
-1.3039
-3.0385
-4.0616
-8.9196
-2.2041
-3.4679
-5.5171
-2.5014
-1.7608
-2.8986
-4.3463
-3.6026
-2.3652
-1.3615
-1.9945
-2.4302
-2.9459
-1.8234
-1.9494
-1.5636
-1.9782
-1.5423
-3.1052
-2.0371
-2.2745
-2.6613
-6.7594
-2.6237
-3.3911
-4.2740
-2.2125
-1.1416
-4.8939
-2.2979
-4.3685
-2.4057
-2.9782
-1.4538
-1.8788
-1.6845
-1.3201
-2.4539
-2.8322
-4.0580
-4.7980
-1.9163
-2.8525
-2.5629
-2.2888
-1.2628
-1.8044
-1.4081
-4.3292
-1.6197
-1.8536
-1.5954
-1.3033
-1.7366
-1.5625
-2.9045
-5.9281
-7.4164
-2.0992
-3.2404
-3.4966
-2.7564
-3.0420
-1.4044
-2.7776
-1.4266
-1.8983
-4.3419
-2.2993
-1.3624
-2.7368
-1.8884
-2.6896
-11.0154
-2.1717
-2.9249
-6.1569
-2.4737
-1.9204
-4.1947
-1.4671
-3.3488
-2.6994
-3.1219
-1.4733
-3.8014
-2.1666
-5.2430
-1.4038
-1.6204
-3.8067
-2.2463
-2.1364
-2.7288
-2.5680
-1.3473
-4.6885
-5.0109
-1.7626
-1.4720
-2.7598
-1.4118
-1.8519
-4.4244
-1.7682
-1.7725
-2.9253
-1.6714
-2.4378
-2.4686
-2.7953
-3.1507
-3.2150
-1.3256
-2.0364
-2.0422
-2.1159
-4.8016
-2.3319
-3.2267
-2.6376
-1.5686
-2.3965
-1.4394
-2.6992
-3.1870
-0.9110
-2.0068
-1.9629
-2.8025
-7.0896
-2.3121
-1.3216
-1.3237
-2.1905
-2.2866
-3.9272
-5.2600
-1.7217
-3.5069
-1.8615
-2.6283
-2.1376
-3.8362
-4.0106
-2.5864
-1.6707
-1.6781
-2.3830
-2.9925
-1.6685
-2.9448
-3.5141
-1.0241
-3.5493
-4.9690
-2.0443
-1.4721
-2.7580
-5.3615
-2.7739
-3.1427
-2.0700
-2.0163
-2.4481
-1.2908
-1.5655
-2.8805
-1.5956
-1.6818
-6.4701
-1.1359
-3.2804
-1.5665
-1.9111
-5.9100
-4.0708
-0.6189
-2.1041
-6.0216
-3.6086
-3.3312
-3.0191
-2.3592
-2.7833
-1.7769
-4.2882
-3.2260
-2.0062
-1.9387
-1.5981
-1.4265
-3.1810
-10.2754
-8.0082
-1.5301
-2.6888
-1.5945
-2.3955
-3.3100
-0.6997
-3.0518
-2.9915
-5.3214
-5.1056
-2.5348
-1.2748
-2.2528
-2.0650
-7.2278
-3.6192
-1.8144
-4.0414
-2.3953
-1.2363
-3.4562
-2.1952
-1.5129
-3.6792
-2.0541
-5.6125
-2.1916
-1.4914
-3.8589
-1.6665
-1.1741
-1.6650
-1.1111
-5.3453
-1.3344
-5.6364
-2.7606
-1.5192
-1.7966
-2.2451
-5.4721
-6.8685
-3.2335
-2.1498
-2.9209
-1.8611
-10.8450
-1.6814
-2.2913
-1.9245
-8.7357
-4.5843
-2.5991
-1.6544
-1.4185
-1.6457
-1.2868
-2.3719
-1.9789
-2.5655
-5.5071
-3.0888
-0.7906
-2.8080
-1.3300
-2.3130
-2.5707
-2.4428
-3.0344
-2.1669
-0.9454
-2.1772
-2.7805


==> plot/tmp2/plogp04_y.txt <==
3.0426
1.6868
1.9062
3.2206
2.0144
4.1673
3.6439
0.3640
0.0925
4.4674
2.1162
0.1648
-1.8150
2.0904
2.4240
4.2561
4.3061
1.2384
0.4645
-0.2098
1.0422
3.3465
1.2111
1.1231
2.6654
3.8350
3.3192
-0.1588
4.0645
2.8653
3.4156
3.1806
0.9684
4.7733
1.8072
2.5839
3.1296
1.8764
5.3829
1.0105
3.7604
-0.0927
4.0969
2.7604
3.5843
2.8207
0.7896
3.1649
1.7501
1.6659
2.9599
0.6743
-2.1972
3.4923
2.4142
2.3553
-0.1201
5.4038
4.1322
3.8074
1.4795
1.6497
1.5612
0.5601
3.6881
0.2346
4.6448
3.9384
3.3996
3.2013
2.0787
0.5152
0.3786
1.8342
1.3030
2.4195
2.0097
2.6539
1.1495
3.4634
2.9285
3.4684
2.2947
2.2046
1.4944
1.1123
-1.1070
1.8575
1.4524
2.2000
3.1465
1.7006
3.9437
1.1237
0.4123
4.5191
3.0061
1.3241
0.4860
2.2497
0.8225
3.5145
3.2595
2.0902
2.3656
3.3295
5.1483
2.2810
2.7756
4.9911
2.1637
2.7132
7.6690
1.6527
2.8267
4.9477
3.2159
2.8173
4.3320
4.0872
1.8021
-0.6087
2.5089
6.4163
1.9157
2.4135
2.3702
-0.6825
0.5914
0.9259
-2.4299
1.8892
3.7205
1.3264
3.6850
2.3844
1.2934
3.7284
3.7004
-3.1304
2.5012
0.4240
3.1692
4.6683
1.9864
0.7740
2.5758
2.8439
1.5799
3.9224
3.3721
2.2280
3.4657
1.3363
1.7845
3.1821
4.1786
5.4129
1.8669
1.4899
4.7491
1.9337
3.3222
3.3464
-0.8039
3.9704
4.6937
-6.6823
1.3247
2.9856
2.9051
1.6852
4.5586
2.7048
3.1896
0.6646
4.1890
2.8208
3.3273
3.5327
1.9820
2.0880
-0.4461
2.1218
0.2670
4.3243
3.2121
2.6320
5.5292
3.0089
1.9585
2.2903
0.8390
3.4987
1.4026
2.0465
1.2191
1.9288
2.8541
2.7476
-4.0449
1.9976
1.5265
3.2246
4.0176
3.8067
2.9286
2.7557
5.8270
2.5185
1.6625
1.3819
3.4929
3.1575
2.6355
1.7675
3.8949
3.0192
4.8701
1.5884
-1.7407
1.9252
4.8615
1.2402
0.2154
3.5218
0.9344
1.9944
1.5966
2.9021
5.8223
2.2864
0.9256
3.0092
3.5329
1.9999
2.4177
1.3422
2.5221
2.4620
4.5539
3.4723
3.4380
-1.1172
1.5938
1.4441
0.6496
1.3997
1.4715
3.6938
4.1716
1.6051
-2.1121
0.9288
3.9520
1.8043
-1.3187
0.5649
2.9513
0.9609
3.1641
1.3966
0.8479
2.8172
3.3736
4.9496
-2.1329
2.1499
2.3099
3.4846
2.2069
-1.1911
2.9255
2.3368
2.0152
0.9207
-0.5075
5.6372
2.9261
2.6934
-0.6569
2.3637
7.1585
5.3022
-0.1364
3.2772
2.4758
2.7618
2.8579
1.5742
4.7703
2.9957
-0.2435
2.6119
2.9941
2.2239
5.5499
1.8890
3.7319
2.2033
-1.1216
4.4662
3.4760
1.4858
0.7163
0.6527
1.3976
5.3258
5.0155
-2.0519
2.7113
0.4086
3.3043
2.0928
1.5302
4.5438
4.0772
3.5036
-0.7886
1.7089
2.2684
4.4026
2.0156
2.6756
2.0223
2.8036
2.8559
3.5359
1.6657
-0.3817
1.6954
1.9348
0.7528
2.1015
1.2567
2.7258
1.8657
1.2361
1.9065
2.1958
0.5251
3.7486
3.2278
4.0959
2.7167
2.0116
-3.0095
1.8116
2.5026
1.1598
3.5616
2.3281
1.7742
1.7836
0.1091
0.3811
2.1297
4.3456
1.8666
5.3437
4.8149
3.3652
3.4165
1.2877
2.5560
4.1747
3.4196
3.2557
3.4003
2.7288
4.2449
2.9865
1.1912
2.7687
3.3827
1.8359
3.2855
4.1245
3.8281
-1.7457
2.1408
-0.6089
4.4172
0.3325
2.8108
3.4714
1.1516
5.4612
0.9124
1.8217
2.0468
-0.0282
3.4866
2.0896
0.0809
2.4798
2.5520
2.2191
0.4910
1.2331
4.3272
1.9878
1.9459
3.5689
1.7396
3.4460
2.4134
3.3487
-1.0859
2.0229
1.7732
0.5361
2.8846
4.2068
1.5924
-0.1942
-1.8739
1.5992
4.5236
2.5266
1.3492
1.6693
1.3752
1.3582
2.3034
0.9038
2.8223
3.6229
1.1309
1.1786
1.7057
2.7158
3.1242
1.2063
2.0603
1.3983
-0.2742
4.6086
1.5670
3.1968
3.0944
4.0013
2.3687
3.4259
-0.4104
2.5555
3.0814
3.8894
1.5048
0.5280
4.1110
2.6820
2.4446
-3.3730
3.4938
0.1437
3.2370
2.1723
3.2467
2.9551
3.4153
2.8592
2.0409
3.5364
0.5214
0.9443
3.2066
4.1792
3.9163
1.5104
0.0233
7.2716
3.5170
1.6888
3.1971
2.8870
3.0057
4.0762
3.2946
0.9436
0.2094
0.1198
3.5883
4.5947
4.9860
3.4407
4.5453
0.1023
4.5297
4.2863
1.0281
3.3637
6.1049
2.1500
0.6608
2.3807
0.3683
5.9371
3.6158
-0.3068
2.0718
0.4841
2.3847
4.0267
3.8528
1.7300
0.8910
1.6038
3.0911
1.8147
2.4967
3.1993
-0.9844
3.6194
2.3571
2.8214
1.4787
2.1546
2.5604
3.2105
1.6479
2.8263
1.8465
-2.7292
2.1218
1.2681
2.2770
2.5783
2.5368
0.8057
2.2819
-4.5037
1.3624
0.0951
1.1955
1.4764
2.2556
2.2176
2.7321
3.1183
3.4440
1.5993
3.0037
0.4449
4.1561
1.2734
5.4078
3.5356
1.3635
3.5089
2.8643
5.4989
3.3191
1.6979
-0.3092
1.9181
1.9859
0.7389
3.0810
3.7410
0.7542
0.9070
3.2574
2.5817
3.1314
3.3148
2.4917
3.0616
3.4691
2.7183
2.6753
2.0863
0.4541
3.5029
1.2929
6.0257
3.8763
3.1705
4.5671
1.7969
6.1336
4.6113
2.9326
2.0768
3.0134
0.6369
2.0127
2.2092
-0.2082
-1.9973
2.5520
0.5236
3.3307
1.5887
2.1689
3.2981
3.1619
4.0181
3.9755
-0.9361
4.1092
0.7832
2.1635
2.4065
1.7034
-5.9858
1.8406
0.9849
-0.9795
1.0922
2.9621
1.4129
4.6132
0.7444
2.3592
4.7148
3.2158
3.1694
2.7739
2.2491
2.6813
1.3666
0.5327
2.7677
0.8736
1.4244
2.0696
4.7227
0.3768
1.6814
2.1644
3.9246
4.1647
4.8841
1.8088
-1.2394
2.9423
1.7399
0.9382
6.6955
2.4447
4.0747
1.7282
2.0969
1.9939
2.3949
4.2403
3.4331
0.4098
4.8130
3.1155
0.4564
2.9658
1.1577
2.7467
3.2711
2.5705
1.5081
3.7468
3.6736
4.3236
4.8444
5.2809
2.4545
4.4179
3.5635
-0.3621
4.7571
2.8931
1.4246
2.8173
2.1700
1.9914
2.5288
1.7427
0.5578
1.8186
2.1197
2.8332
1.7077
2.3162
1.9168
0.6752
1.2037
3.1416
3.5702
3.1254
-0.4632
2.7005
2.0656
1.1745
0.7073
2.8716
2.5850
2.5283
0.7538
4.4555
3.4426
4.2542
2.1332
2.2798
0.8214
-4.9952
3.5194
1.1160
4.1914
3.8112
-4.1634
0.5993
2.6778
4.0444
2.1597
2.4769
2.3625
1.5454
1.0322
2.7356
4.5420
0.4143
5.5076
2.2477
3.9407
4.5179
2.2424
1.7529
-5.1380
-2.3658
1.9333
2.1948
1.4419
3.2785
-0.5280
3.4459
1.5136
-0.4352
1.0972
2.3651
3.3834
3.6925
3.2147
2.8366
0.6973
1.7265
3.1413
0.6763
2.0617
3.2286
1.3192
2.3329
4.5752
1.3939
1.3871
1.5292
0.7130
1.5218
2.8969
4.4758
-1.1741
3.6223
4.3306
5.4685
3.9034
1.0232
1.6697
3.5837
3.4855
2.4321
1.3915
-6.8685
2.0337
2.8432
2.2930
3.0077
-4.9043
3.1027
0.8460
2.5935
-5.3633
2.3332
1.8355
2.8457
2.1685
3.8708
2.0406
0.9268
4.2547
2.6522
-0.4201
-0.5567
2.2880
1.2566
3.7629
3.6680
0.6951
3.2923
2.4118
1.1265
3.7995
3.8510
1.1026


==> plot/train_line1.csv <==
0,0.0000
1,0.0000
2,0.0000
3,0.0200
4,0.0400
5,0.0700
6,0.1800
7,0.3400
8,0.0500
9,0.2100
10,0.4700
11,0.4200
12,0.7100
13,0.4400
14,0.8200
15,0.7700
16,0.8200
17,0.9800
18,1.1200
19,0.9700
20,1.3300
21,1.0200
22,1.6000
23,1.3600
24,1.2100
25,1.1800
26,1.4600
27,1.4700
28,1.4500
29,2.1300
30,1.7800
31,1.7900
32,1.8100
33,1.9900
34,2.3800
35,2.4000
36,2.1800
37,2.1100
38,2.1300
39,1.8100
40,2.3200
41,3.0800
42,3.4400
43,3.2100
44,3.3000
45,2.8100
46,3.0800
47,2.9800
48,2.6300
49,2.4800
50,3.7300
51,3.7100
52,3.5100
53,3.2000
54,3.9700
55,5.4700
56,4.0600


==> plot/train_line2.csv <==
0,0.0000
1,0.0000
2,0.0000
3,0.0100
4,0.0200
5,0.0700
6,0.1200
7,0.1500
8,0.1700
9,0.1800
10,0.2900
11,0.4000
12,0.4200
13,0.4500
14,0.7100
15,0.7500
16,0.7600
17,0.8400
18,0.9000
19,0.9100
20,1.1300
21,1.1400
22,1.1800
23,1.1900
24,1.2700
25,1.4000
26,1.4500
27,1.5400
28,1.5500
29,1.6800
30,1.7100
31,1.8900
32,1.9400
33,2.0100
34,2.0500
35,2.0500
36,2.1400
37,2.1900
38,2.1900
39,2.3200
40,2.5400
41,2.8500
42,2.9300
43,3.0000
44,3.0000
45,3.0500
46,3.0900
47,3.1000
48,3.3100
49,3.3800
50,3.4300
51,3.4600
52,3.6200
53,3.7100
54,4.0700
55,4.7900
56,5.5000


==> plot/train_yline2.csv <==
0,0.00
1,0.00
2,0.00
3,0.01
4,0.02
5,0.17
6,0.07
7,0.12
8,0.18
9,0.15
10,0.40
11,0.45
12,0.29
13,0.42
14,0.75
15,0.76
16,0.71
17,0.91
18,0.84
19,1.14
20,0.90
21,1.27
22,1.40
23,1.19
24,1.13
25,1.54
26,1.45
27,1.55
28,1.18
29,1.71
30,1.94
31,1.89
32,2.32
33,2.01
34,2.19
35,2.19
36,1.68
37,2.14
38,2.54
39,2.05
40,2.05
41,3.38
42,3.31
43,3.05
44,3.10
45,2.85
46,3.09
47,3.00
48,3.71
49,3.00
50,2.93
51,3.62
52,3.43
53,3.46
54,4.07
55,5.50
56,4.79


==> plot/trainx_line1.csv <==
1,0.00
2,0.00
3,0.00
4,0.02
5,0.04
6,0.07
7,0.18
8,0.33
9,0.05
10,0.21
11,0.47
12,0.42
13,0.70
14,0.45
15,0.82
16,0.77
17,0.81
18,1.00
19,1.12
20,0.97
21,1.35
22,1.02
23,1.60
24,1.39
25,1.21
26,1.12
27,1.43
28,1.52
29,1.41
30,2.11
31,1.93
32,1.81
33,1.82
34,1.98
35,2.43
36,2.46
37,2.15
38,2.10
39,2.16
40,1.78
41,2.38
42,3.08
43,3.49
44,3.25
45,3.30
46,2.86
47,3.02
48,3.07
49,2.56
50,2.43
51,3.87
52,3.68
53,3.39
54,3.18
55,3.92
56,5.46
57,3.85


==> plot/trainx_line2.csv <==
0,0.0000
1,0.0000
2,0.0000
3,0.0100
4,0.0200
5,0.0700
6,0.1200
7,0.1500
8,0.1700
9,0.1800
10,0.2900
11,0.4000
12,0.4200
13,0.4500
14,0.7100
15,0.7500
16,0.7600
17,0.8400
18,0.9000
19,0.9100
20,1.1300
21,1.1400
22,1.1800
23,1.1900
24,1.2700
25,1.4000
26,1.4500
27,1.5400
28,1.5500
29,1.6800
30,1.7100
31,1.8900
32,1.9400
33,2.0100
34,2.0500
35,2.0500
36,2.1400
37,2.1900
38,2.1900
39,2.3200
40,2.5400
41,2.8500
42,2.9300
43,3.0000
44,3.0000
45,3.0500
46,3.0900
47,3.1000
48,3.3100
49,3.3800
50,3.4300
51,3.4600
52,3.6200
53,3.7100
54,4.0700
55,4.7900
56,5.5000


==> plot/trainy_line1.csv <==
0,0.0000
1,0.0000
2,0.0000
3,0.0200
4,0.0400
5,0.0800
6,0.1800
7,0.3400
8,0.0500
9,0.2100
10,0.4700
11,0.4100
12,0.7200
13,0.4500
14,0.8300
15,0.7500
16,0.8100
17,0.9700
18,1.1400
19,0.9700
20,1.3400
21,1.0000
22,1.5900
23,1.3300
24,1.1900
25,1.2400
26,1.4800
27,1.4200
28,1.4800
29,2.1500
30,1.7100
31,1.7900
32,1.7800
33,2.0000
34,2.3400
35,2.3800
36,2.2000
37,2.1000
38,2.1500
39,1.8300
40,2.2800
41,3.0400
42,3.3500
43,3.1700
44,3.2700
45,2.7600
46,3.1500
47,2.9100
48,2.6700
49,2.5100
50,3.6700
51,3.7400
52,3.6200
53,3.1800
54,4.0600
55,5.4200
56,4.2700


==> plot/trainy_line2.csv <==
0,0.0000
1,0.0000
2,0.0000
3,0.0100
4,0.0200
5,0.0700
6,0.1200
7,0.1500
8,0.1700
9,0.1800
10,0.2900
11,0.4000
12,0.4200
13,0.4500
14,0.7100
15,0.7500
16,0.7600
17,0.8400
18,0.9000
19,0.9100
20,1.1300
21,1.1400
22,1.1800
23,1.1900
24,1.2700
25,1.4000
26,1.4500
27,1.5400
28,1.5500
29,1.6800
30,1.7100
31,1.8900
32,1.9400
33,2.0100
34,2.0500
35,2.0500
36,2.1400
37,2.1900
38,2.1900
39,2.3200
40,2.5400
41,2.8500
42,2.9300
43,3.0000
44,3.0000
45,3.0500
46,3.0900
47,3.1000
48,3.3100
49,3.3800
50,3.4300
51,3.4600
52,3.6200
53,3.7100
54,4.0700
55,4.7900
56,5.5000


==> plot/zinc_opt_line1.csv <==
0,0
1,0
2,0
3,0.01
4,0.02
5,0.07
6,0.12
7,0.15
8,0.17
9,0.18
10,0.29
11,0.4
12,0.42
13,0.45
14,0.71
15,0.75
16,0.76
17,0.84
18,0.9
19,0.91
20,1.13
21,1.14
22,1.18
23,1.19
24,1.27
25,1.4
26,1.45
27,1.54
28,1.55
29,1.68
30,1.71
31,1.89
32,1.94
33,2.01
34,2.05
35,2.05
36,2.14
37,2.19
38,2.19
39,2.32
40,2.54
41,2.85
42,2.93
43,3
44,3
45,3.05
46,3.09
47,3.1
48,3.31
49,3.38
50,3.43
51,3.46
52,3.62
53,3.71
54,4.07
55,4.79
56,5.5


==> plot/zinc_opt_line2.csv <==
0,0
1,0
2,0
3,0
4,0
5,0.13
6,0
7,0
8,0
9,0.63
10,0.76
11,0.63
12,1.89
13,0.25
14,0.13
15,0.13
16,0.76
17,0.13
18,2.02
19,0.38
20,0.76
21,2.02
22,3.91
23,2.52
24,1.64
25,0
26,0.88
27,0.63
28,0.63
29,0.5
30,1.01
31,1.26
32,1.89
33,1.13
34,3.91
35,1.39
36,3.66
37,1.77
38,1.13
39,0.63
40,1.77
41,6.31
42,6.05
43,4.54
44,5.3
45,7.31
46,2.52
47,1.77
48,1.13
49,2.4
50,2.65
51,1.13
52,2.02
53,2.02
54,2.27
55,10.72
56,1.01


==> plot/zinc_test_line1.csv <==
0,0
1,0
2,0
3,0.01
4,0.02
5,0.07
6,0.12
7,0.15
8,0.17
9,0.18
10,0.29
11,0.4
12,0.42
13,0.45
14,0.71
15,0.75
16,0.76
17,0.84
18,0.9
19,0.91
20,1.13
21,1.14
22,1.18
23,1.19
24,1.27
25,1.4
26,1.45
27,1.54
28,1.55
29,1.68
30,1.71
31,1.89
32,1.94
33,2.01
34,2.05
35,2.05
36,2.14
37,2.19
38,2.19
39,2.32
40,2.54
41,2.85
42,2.93
43,3
44,3
45,3.05
46,3.09
47,3.1
48,3.31
49,3.38
50,3.43
51,3.46
52,3.62
53,3.71
54,4.07
55,4.79
56,5.5


==> plot/zinc_test_line2.csv <==
0,0
1,0
2,0
3,0
4,0
5,0.13
6,0
7,0
8,0.38
9,0.63
10,0.63
11,0.5
12,1.64
13,0.25
14,0.13
15,0
16,0.63
17,0.13
18,1.64
19,0.38
20,0.88
21,1.64
22,3.78
23,8.2
24,1.26
25,0
26,0.76
27,0.25
28,0.88
29,0.5
30,0.63
31,1.01
32,1.89
33,1.13
34,2.65
35,1.39
36,2.4
37,0.63
38,1.39
39,0.38
40,2.02
41,7.19
42,5.93
43,4.92
44,5.17
45,6.81
46,2.52
47,1.39
48,1.13
49,2.52
50,1.51
51,1.39
52,1.64
53,2.27
54,2.52
55,10.09
56,2.27

